The nature and origin of Narrow Line AGN activity in a sample of isolated SDSS galaxies

We discuss the nature and origin of the nuclear activity observed in a sample of 292 SDSS narrow-emission-line galaxies, considered to have formed and evolved in isolation. All these galaxies are spiral like and show some kind of nuclear activity. The fraction of Narrow Line AGNs (NLAGNs) and Transition type Objects (TOs; a NLAGN with circumnuclear star formation) is relatively high, amounting to 64% of the galaxies. There is a definite trend for the NLAGNs to appear in early-type spirals, while the star forming galaxies and TOs are found in later-type spirals. We verify that the probability for a galaxy to show an AGN characteristic increases with the bulge mass of the galaxy (Torre-Papaqui et al. 2011), and find evidence that this trend is really a by-product of the morphology, suggesting that the AGN phenomenon is intimately connected with the formation process of the galaxies. Consistent with this interpretation, we establish a strong connection between the astration rate--the efficiency with which the gas is transformed into stars--the AGN phenomenon, and the gravitational binding energy of the galaxies: the higher the binding energy, the higher the astration rate and the higher the probability to find an AGN. The NLAGNs in our sample are consistent with scaled-down or powered-down versions of quasars and Broad Line AGNs.

==> table1.dat <==
SDSS J105809.84-004628.8 -0.364 -0.351 SFG 6.19  87 42.13
SDSS J113903.33-001221.6  0.228  0.060 AGN 6.05 144 42.56
SDSS J135807.05-002332.9 -0.604 -0.521 SFG 7.03  86 42.76
SDSS J142223.76-002315.5 -0.437 -0.494 SFG 5.50  81 41.16
SDSS J150654.85+001110.8  0.253  0.055 AGN 6.67 202 43.11
SDSS J113423.32-023145.5  0.363  0.238 AGN 6.23 136 43.00
SDSS J115425.04-021910.3 -0.275 -0.453 SFG 5.36  78 41.29
SDSS J122353.98-032634.4 -0.218 -0.148 TO  5.39 113 41.64
SDSS J124428.12-030018.8 -0.193 -0.300 TO  6.28 115 42.69
SDSS J170128.21+634128.0 -0.671 -0.375 SFG 7.20  99 42.52
SDSS J172613.73+620858.1  0.291 -0.024 AGN 6.10 155 42.79
SDSS J173044.85+562107.1  0.519  0.083 AGN 6.43 191 43.17
SDSS J214907.29+002650.3 -0.718 -0.482 SFG 6.39  77 42.06
SDSS J224424.36-000943.5 -0.339 -0.134 TO  6.37 149 42.90
SDSS J235106.25+010324.1 -0.685 -0.429 SFG 7.28 129 42.65
SDSS J020540.31-004141.4 -0.295 -0.201 TO  7.05 172 42.92
SDSS J021859.64+001948.0 -0.622 -0.491 SFG 7.03 102 42.58
SDSS J025154.58+003953.3 -0.408 -0.398 SFG 6.65 125 42.65
SDSS J031347.83+004139.7 -0.133 -0.198 TO  6.39 124 42.92
SDSS J032406.50-010328.2 -0.031 -0.203 TO  6.14 126 42.65
SDSS J003823.71+150222.4 -0.532 -0.340 SFG 7.19 116 42.74
SDSS J004332.39+142033.2 -0.550 -0.387 SFG 6.72  86 42.43
SDSS J012853.25+134737.6 -0.016 -0.154 TO  5.97  96 42.31
SDSS J020824.97+142058.4 -0.462 -0.355 SFG 6.60 122 42.62
SDSS J073836.50+373800.6 -0.593 -0.438 SFG 6.04  88 41.82
SDSS J082959.96+524149.8 -0.890 -0.416 SFG 7.08  98 42.35
SDSS J025017.75-083548.5  0.300  0.210 AGN 5.62 139 42.02
SDSS J030848.32-070226.1 -0.398 -0.276 TO  6.78 126 42.77
SDSS J032501.68-054444.8  0.097  0.056 AGN 5.92 174 42.78
SDSS J033358.81-070826.6 -0.134 -0.250 TO  6.56 142 42.70
SDSS J034626.96-063152.5 -0.295 -0.430 SFG 6.69  97 42.67
SDSS J090513.20-002947.8  0.024 -0.398 TO  6.19     42.16
SDSS J091650.03+003421.7 -0.336 -0.366 SFG 6.52 106 42.59
SDSS J092238.17+605155.6  0.276 -0.223 TO  5.90  92 42.48
SDSS J095056.24+621108.5 -0.172 -0.180 TO  6.24 126 42.65
SDSS J114439.05+675720.9 -0.630 -0.310 SFG 6.60 104 41.90
SDSS J142757.71+625609.3  0.328  0.079 AGN 6.09 101 42.80
SDSS J104612.58+014847.8 -0.223 -0.572 SFG 5.18     40.56
SDSS J114743.68+014934.3  0.977  0.055 AGN 6.53 154 42.77
SDSS J122435.05+015332.4 -0.142 -0.130 TO  6.16     42.34
SDSS J133548.24+025956.1  0.535  0.080 AGN 7.19 152 42.90
SDSS J092335.85+533606.9  0.605  0.298 AGN 6.59 172 42.99
SDSS J093011.75+555108.7 -0.682 -0.309 SFG 7.59 123 43.16
SDSS J102509.88+580859.9 -0.448 -0.478 SFG 5.53  81 41.43
SDSS J102824.15+594550.9 -0.214 -0.144 TO  6.45 128 42.85
SDSS J103111.52+605605.3  0.455 -0.075 AGN 6.38 118 42.63
SDSS J105225.08+594107.9 -0.583 -0.425 SFG 6.72 109 42.75
SDSS J093141.63+043000.1  0.449  0.290 AGN 6.11 173 43.10
SDSS J095145.09+031620.6  0.256 -0.235 TO  6.90 133 42.93
SDSS J100616.91+034939.9  0.399  0.154 AGN 5.97 168 42.84
SDSS J100453.90+050345.4  0.027 -0.134 TO  5.48 230 42.66
SDSS J102453.07+035047.7 -0.003 -0.223 TO  5.80  90 42.30
SDSS J111356.28+651039.1 -0.346 -0.503 SFG 5.03     41.25
SDSS J143933.10+620010.5 -0.167 -0.072 TO  6.83 137 42.78
SDSS J163446.00+451927.5 -0.445 -0.260 TO  6.08  84 42.15
SDSS J165031.26+414837.2 -0.185 -0.247 TO  6.44 123 42.47
SDSS J165850.68+400716.1  0.715  0.201 AGN 6.54 209 43.24
SDSS J203623.47-043707.4 -0.411 -0.360 SFG 6.67 165 42.84
SDSS J204952.23-070118.6 -0.129 -0.180 TO  5.79     42.21
SDSS J234152.63-083853.4  0.803  0.222 AGN 7.17 174 43.04
SDSS J002151.15-092932.1 -0.658 -0.356 SFG 7.25 123 42.52
SDSS J225239.26-091604.0  0.568 -0.092 AGN 6.21 121 42.54
SDSS J230658.16-091710.1  0.248  0.163 AGN 5.93 210 43.12
SDSS J212148.84+103921.8  0.451  0.192 AGN 5.65 168 42.67
SDSS J214020.88+122117.2 -0.426 -0.357 SFG 6.63 124 42.22
SDSS J215038.41+131717.4  0.281  0.266 AGN 6.25 167 42.99
SDSS J215652.70+121857.9 -0.764 -0.433 SFG 6.86 112 42.73
SDSS J232923.57+141215.4 -0.114 -0.241 TO  6.41 106 42.77
SDSS J081422.02+391504.8 -0.656 -0.324 SFG 7.39 114 42.81
SDSS J082922.49+432131.2 -0.469 -0.303 SFG 7.03 124 42.61
SDSS J083909.27+450747.7 -0.610 -0.385 SFG 6.84 112 42.80
SDSS J090058.50+474743.3  0.401 -0.120 AGN 5.51  98 41.95
SDSS J092102.64+493608.2 -0.383 -0.291 TO  6.93 156 42.71
SDSS J104636.85+631327.2 -0.193 -0.485 SFG 4.76  81 40.99
SDSS J152546.70+522641.0 -0.024 -0.261 TO  5.77 139 42.03
SDSS J161015.02+470342.4 -0.371 -0.324 SFG 6.35     42.55
SDSS J084505.72+403334.1 -0.602 -0.450 SFG 6.85 101 42.69
SDSS J085741.79+430738.9 -0.071 -0.227 TO  7.08 149 43.04
SDSS J091214.52+445717.4 -0.247 -0.326 TO  6.00  92 42.07
SDSS J092110.80+455316.1 -0.432 -0.378 SFG 5.25  79 41.20
SDSS J093923.05+470736.5 -0.190 -0.135 TO  6.67 159 42.83
SDSS J094058.13+473713.6 -0.515 -0.433 SFG 6.60 105 42.08
SDSS J124957.87+051841.0 -0.046 -0.321 TO  4.27  72 40.60
SDSS J125112.88+045132.5  0.077  0.077 AGN 6.63 129 43.00
SDSS J133439.26+040747.8 -0.825 -0.345 SFG 7.59 109 42.68
SDSS J133229.74+033543.8 -0.804 -0.363 SFG 7.32 149 42.73
SDSS J084225.76+371315.7  0.183  0.187 AGN 6.41 164 42.62
SDSS J100323.33+482157.0  0.354  0.208 AGN 6.32 155 42.89
SDSS J120709.23+534017.2  0.363  0.316 AGN 6.92 217 43.48
SDSS J121131.38+515148.5 -0.566 -0.435 SFG 6.66  98 42.54
SDSS J080707.17+361400.4  0.911 -0.097 AGN 7.33 150 43.11
SDSS J082519.66+391855.5 -0.434 -0.332 SFG 7.45 195 43.46
SDSS J091455.67+465411.0 -0.391 -0.281 TO  6.39 107 42.10
SDSS J095749.08+514916.2 -0.400 -0.260 TO  6.53  89 42.48
SDSS J101715.98+532742.8  0.055  0.210 AGN 6.22 169 43.14
SDSS J104438.23+562210.7 -0.482 -0.222 TO  7.28 151 42.66
SDSS J142711.81-021544.6  0.283  0.020 AGN 5.93 120 42.66
SDSS J145207.95-023147.0 -0.562 -0.413 SFG 6.11  92 41.85
SDSS J145804.80-014712.7  0.117  0.105 AGN 6.46 146 43.17
SDSS J074330.37+225549.8 -0.545 -0.357 SFG 7.17 104 42.33
SDSS J084408.27+344302.0  0.081 -0.150 TO  5.21  90 41.99
SDSS J101954.92+453259.1 -0.631 -0.362 SFG 5.11  89 40.59
SDSS J102240.72+461419.2 -0.267 -0.221 TO  5.45  84 41.88
SDSS J100018.90+543218.9 -0.072 -0.598 SFG 5.55     41.06
SDSS J125244.49+591556.2 -0.626 -0.340 SFG 7.06 173 43.08
SDSS J204052.08+003909.9 -0.196 -0.314 TO  6.29     42.42
SDSS J205222.37+000432.6 -0.638 -0.392 SFG 6.87 128 42.94
SDSS J092217.59+044230.0  0.484  0.173 AGN 6.53 127 42.69
SDSS J093438.63+055029.1 -0.535 -0.188 TO  6.76 115 42.32
SDSS J102915.49+060741.0 -0.145 -0.531 SFG 5.79     41.52
SDSS J105231.11+071329.6 -0.684 -0.452 SFG 6.99 103 42.68
SDSS J104454.42+512930.0 -0.866 -0.490 SFG 6.56  89 42.43
SDSS J113050.46+542340.4 -0.468 -0.391 SFG 6.67     42.05
SDSS J123600.11+541315.4  0.547  0.143 AGN 5.95 185 42.91
SDSS J125116.51+534146.6  0.188  0.251 AGN 5.29 157 42.83
SDSS J131446.03+534913.2  0.317  0.263 AGN 5.95 182 42.83
SDSS J132745.69+544756.9  0.639  0.301 AGN 6.54 221 43.13
SDSS J144331.70+481158.3  0.044 -0.202 TO  6.46 139 42.81
SDSS J153626.77+475117.3 -0.354 -0.277 TO  6.29 113 42.70
SDSS J085850.46+061734.7 -0.730 -0.324 SFG 7.51 123 42.78
SDSS J090015.62+401748.3 -0.086 -0.255 TO  7.28 111 42.70
SDSS J084153.06+325205.3  0.452 -0.159 AGN 6.19 147 42.95
SDSS J084408.90+333056.6  0.101 -0.171 TO  6.47 132 42.46
SDSS J091958.02+371128.5  0.627  0.096 AGN 5.62 111 41.56
SDSS J095204.01+405129.4  0.581  0.156 AGN 5.98 111 42.51
SDSS J110952.32+093109.9 -0.066  0.044 AGN 6.48 199 43.06
SDSS J114018.50+090035.5  0.003 -0.127 TO  5.31 103 41.80
SDSS J115651.62+084252.4 -0.306 -0.312 TO  6.60     42.38
SDSS J115827.52+100117.4 -0.023 -0.321 TO  5.68 102 42.23
SDSS J093859.18+065719.5 -0.772 -0.440 SFG 7.04 147 42.63
SDSS J080036.67+222400.1 -0.713 -0.351 SFG 6.26  96 42.16
SDSS J081807.59+263801.8  0.242  0.128 AGN 6.09  99 42.56
SDSS J082009.89+270536.5 -0.505 -0.273 TO  6.42 207 42.76
SDSS J093712.22+363712.6 -0.075 -0.077 TO  6.57 170 43.21
SDSS J093015.61+364133.3 -0.407 -0.345 SFG 6.63 105 42.47
SDSS J094302.19+374923.3 -0.586 -0.321 SFG 7.03 133 42.59
SDSS J095058.69+375758.8  0.969  0.278 AGN 6.98 134 42.65
SDSS J123713.54+492653.6  0.338  0.237 AGN 6.10 129 42.80
SDSS J141235.80+471510.9 -0.636 -0.337 SFG 6.83 131 42.64
SDSS J144901.18+422750.1 -0.570 -0.383 SFG 6.11  89 41.96
SDSS J084324.71+080446.9 -0.424 -0.413 SFG 6.75 119 42.67
SDSS J094514.39+090637.2  0.165 -0.151 TO  6.24 109 42.45
SDSS J135429.15+541950.3 -0.380 -0.149 TO  6.92 149 42.75
SDSS J143816.28+402724.2 -0.519 -0.473 SFG 5.88  84 41.61
SDSS J103909.45+414112.0  0.189 -0.569 SFG 3.68     40.54
SDSS J110604.55+431951.9 -0.352 -0.527 SFG 6.17  87 41.85
SDSS J141153.44+381137.8  0.066  0.023 AGN 6.45 186 42.93
SDSS J143714.69+382715.3 -0.723 -0.295 SFG 7.07 116 42.23
SDSS J142908.35+414950.8 -0.260 -0.171 TO  6.78 128 42.51
SDSS J145138.88+403556.9  0.414  0.221 AGN 6.23 214 42.87
SDSS J165458.22+220854.4 -0.081 -0.235 TO  6.44 132 42.56
SDSS J121918.52+431412.5 -0.318 -0.328 SFG 6.14     42.14
SDSS J130546.57+462742.3 -0.302 -0.266 TO  6.30     42.12
SDSS J135034.52+445044.9 -0.464 -0.337 SFG 6.84 128 42.93
SDSS J163121.57+224149.4 -0.454 -0.262 TO  6.78  94 42.38
SDSS J155727.90+300335.4  0.217  0.170 AGN 6.32 174 43.06
SDSS J155601.61+302502.6  0.229  0.312 AGN 6.83 190 43.29
SDSS J093011.12+343951.7 -0.637 -0.406 SFG 7.31 115 42.86
SDSS J102541.84+114420.8 -0.054 -0.619 SFG 5.70     41.25
SDSS J110037.22+112455.1  0.526  0.185 AGN 6.59 170 42.94
SDSS J120356.03+071747.6 -0.336 -0.107 TO  5.85  89 42.25
SDSS J141349.19+371608.7 -0.672 -0.389 SFG 7.27 121 42.68
SDSS J133601.21+495739.0 -0.333 -0.450 SFG 5.55  91 41.28
SDSS J132956.48+505301.9  0.059 -0.186 TO  6.10 122 42.60
SDSS J151401.04+443526.0 -0.455 -0.473 SFG 5.97  85 41.83
SDSS J142617.59+122110.5  0.387  0.070 AGN 5.69 122 42.65
SDSS J151231.81+085126.0  0.095  0.096 AGN 6.37 167 42.99
SDSS J152552.58+074910.6 -0.517 -0.261 TO  7.31 168 42.81
SDSS J153938.96+101311.8  0.169  0.005 AGN 6.44 144 42.61
SDSS J160817.26+073218.6  0.180 -0.696 SFG 4.72     40.45
SDSS J074655.82+441556.5 -0.524 -0.266 TO  7.05 114 42.64
SDSS J090100.09+103701.7  0.205  0.250 AGN 6.55 259 43.32
SDSS J112131.75+132535.8  0.175 -0.152 TO  6.79 136 42.96
SDSS J115605.96+150755.0 -0.284 -0.326 TO  5.91  85 42.08
SDSS J075701.86+493402.4 -0.867 -0.478 SFG 6.51  83 41.89
SDSS J084421.43+585031.1 -0.292 -0.385 SFG 4.78  77 40.85
SDSS J124922.35+094903.5 -0.528 -0.351 SFG 7.17 133 43.01
SDSS J125831.75+081302.8  0.198 -0.048 AGN 6.16 139 42.92
SDSS J142154.19+075257.1  0.171  0.121 AGN 5.86 157 42.96
SDSS J144412.18+075658.7  0.286  0.138 AGN 6.59 212 43.04
SDSS J140852.86+333155.5 -0.194 -0.223 TO  6.29 126 42.83
SDSS J100242.47+674349.7 -0.703 -0.412 SFG 6.66  85 42.16
SDSS J083203.49+240039.2 -0.333 -0.467 SFG 5.83  77 42.04
SDSS J084533.12+261922.5 -0.252 -0.101 TO  6.99 153 43.26
SDSS J090847.53+295153.1  0.365  0.166 AGN 5.70 125 42.48
SDSS J092723.49+302626.9 -0.286 -0.243 TO  7.55 143 42.99
SDSS J092455.11+264628.8  0.366  0.205 AGN 5.76 177 42.55
SDSS J100750.53+341855.0 -0.458 -0.451 SFG 6.54  90 42.26
SDSS J102351.92+313812.1 -0.010 -0.139 TO  5.98 107 42.54
SDSS J102734.02+340405.0 -0.040  0.110 AGN 6.77 208 43.25
SDSS J123142.75+333514.7 -0.720 -0.371 SFG 7.02 125 42.64
SDSS J105946.27+332330.5  0.255 -0.676 SFG 6.25     41.89
SDSS J110325.26+391518.3 -0.279 -0.275 TO  6.25  83 42.15
SDSS J125129.54+314852.4 -0.202 -0.216 TO  6.06 110 42.18
SDSS J132256.47+281859.1 -0.342 -0.581 SFG 5.56     41.29
SDSS J121449.33+330111.0  0.107 -0.024 AGN 6.79 170 43.24
SDSS J114032.48+353627.7  0.083 -0.140 TO  6.93 193 43.18
SDSS J124206.46+324539.5 -0.330 -0.278 TO  6.62 126 42.76
SDSS J124426.19+370716.3  0.156  0.229 AGN 5.95 152 42.83
SDSS J134234.06+313150.9  0.369  0.222 AGN 6.10 152 42.92
SDSS J105550.05+312332.2  0.793  0.250 AGN 6.85 168 43.00
SDSS J135128.21+343400.4  0.215  0.219 AGN 6.72 272 43.46
SDSS J125747.68+362214.5  0.761  0.026 AGN 5.78 106 42.42
SDSS J104728.46+364927.1  0.081 -0.017 AGN 6.39 153 42.83
SDSS J111326.77+303627.1 -0.522 -0.307 SFG 7.32 144 43.06
SDSS J134009.10+365139.9 -0.593 -0.347 SFG 6.81  89 42.30
SDSS J131244.75+314833.7  0.362 -0.098 AGN 5.90 105 42.46
SDSS J110112.89+320849.6 -0.159 -0.118 TO  7.06 166 43.12
SDSS J132838.16+333618.3  0.626 -0.035 AGN 6.59     42.46
SDSS J135655.99+290951.7  0.200  0.025 AGN 5.79 144 42.24
SDSS J135317.78+332927.0  0.913 -0.191 AGN 6.45  95 42.08
SDSS J142113.09+295936.6 -0.304 -0.315 TO  7.42 172 42.93
SDSS J141816.86+313913.8 -0.476 -0.298 SFG 6.97 123 42.40
SDSS J144022.65+244346.1  0.179 -0.011 AGN 6.53 207 43.31
SDSS J143811.83+243130.4  0.650 -0.134 AGN 5.89  89 42.02
SDSS J143709.54+251503.0  0.276  0.059 AGN 6.54 270 42.98
SDSS J152230.99+191541.1 -0.059 -0.282 TO  5.84     42.05
SDSS J152847.28+254452.0  0.038  0.094 AGN 6.54 154 42.93
SDSS J153722.91+203259.3  0.233 -0.033 AGN 5.97 214 42.74
SDSS J154520.30+171956.6  0.252  0.093 AGN 6.51 204 43.39
SDSS J161354.89+145536.1  0.178  0.206 AGN 6.24 156 43.15
SDSS J163050.13+161502.6 -0.757 -0.406 SFG 7.30 142 42.90
SDSS J164509.37+132938.5 -0.279 -0.313 TO  6.93 179 43.15
SDSS J112311.43+293554.4  0.811  0.045 AGN 7.45 206 43.21
SDSS J114803.35+302133.5  0.288  0.189 AGN 6.24 148 42.88
SDSS J115502.29+271752.2  0.612  0.185 AGN 6.12 155 42.74
SDSS J114956.10+285857.2 -0.127 -0.197 TO  6.50     42.68
SDSS J131453.43+270029.2 -0.350 -0.351 SFG 5.76  86 41.89
SDSS J131745.18+273411.5 -0.046 -0.115 TO  6.53 121 42.80
SDSS J134344.15+252331.7  0.557  0.253 AGN 6.17 186 43.10
SDSS J080913.97+165915.2 -0.425 -0.426 SFG 6.12     41.82
SDSS J084053.78+192117.6 -0.455 -0.348 SFG 6.07 105 42.13
SDSS J091907.13+213052.7  0.212 -0.109 AGN 6.07 171 42.99
SDSS J092106.57+241828.7 -0.286 -0.335 SFG 6.49  92 42.32
SDSS J093757.99+252941.2  0.517  0.143 AGN 5.51 114 42.49
SDSS J095045.54+224515.9 -0.736 -0.396 SFG 6.45 109 42.59
SDSS J094854.49+245229.0 -0.537 -0.328 SFG 6.95 120 42.94
SDSS J095516.16+253431.9  0.117  0.221 AGN 6.37 204 43.32
SDSS J101519.11+282735.8  0.031 -0.139 TO  6.61 108 42.59
SDSS J101217.63+275143.4 -0.497 -0.393 SFG 6.47 131 42.20
SDSS J101241.60+291832.7 -0.393 -0.044 TO  6.48 151 43.13
SDSS J104244.63+265036.8  0.268 -0.132 AGN 6.51 109 42.44
SDSS J105845.67+250827.3 -0.272 -0.319 TO  6.11     42.27
SDSS J092806.64+171147.3 -0.675 -0.477 SFG 7.31 105 42.46
SDSS J100836.40+181352.4  0.187  0.128 AGN 6.37 166 42.57
SDSS J080139.47+104357.7 -0.150 -0.246 TO  6.04 102 42.12
SDSS J075708.03+103547.7  0.439  0.251 AGN 7.00 136 43.11
SDSS J080020.97+111910.0  0.317  0.004 AGN 5.71 128 42.52
SDSS J082810.99+103226.4  0.037 -0.037 AGN 6.17 145 42.68
SDSS J084315.92+130508.8 -0.016 -0.493 SFG 5.26  87 41.02
SDSS J104808.12+181119.2  0.191  0.047 AGN 6.52 200 42.85
SDSS J110434.47+160342.4  0.474  0.107 AGN 6.23 194 42.98
SDSS J111828.26+251925.1 -0.348 -0.399 SFG 6.17  84 42.30
SDSS J113833.71+252353.1  0.868 -0.245 AGN 6.64 125 42.35
SDSS J114331.43+224331.5 -0.524 -0.271 TO  6.71 100 42.21
SDSS J160538.07+100207.4  0.373 -0.041 AGN 7.22 135 42.82
SDSS J161026.55+121820.4 -0.644 -0.321 SFG 7.31 185 43.04
SDSS J161256.85+095201.5  0.383  0.212 AGN 6.56 216 42.77
SDSS J092050.74+131128.0  0.339  0.208 AGN 5.89 161 42.59
SDSS J094043.03+131936.8 -0.231 -0.162 TO  6.25 151 42.93
SDSS J094457.09+164226.7  0.410  0.219 AGN 5.79 125 42.51
SDSS J095307.14+164039.6 -0.151 -0.242 TO  4.74  85 41.33
SDSS J103448.55+154255.0 -0.538 -0.368 SFG 7.59 201 43.40
SDSS J121037.50+160158.5 -0.644 -0.338 SFG 6.65  98 42.02
SDSS J133038.54+180804.5 -0.579 -0.404 SFG 6.69 111 42.36
SDSS J120311.56+194343.7  0.097  0.041 AGN 6.18 215 43.06
SDSS J123027.26+184834.9 -0.153 -0.341 TO  7.32 125 43.09
SDSS J123608.14+191921.6  0.423 -0.803 SFG 5.40     41.09
SDSS J130834.28+210259.8 -0.116 -0.572 SFG 5.52     41.48
SDSS J131041.33+203210.5 -0.126 -0.564 SFG 6.78     41.95
SDSS J131027.44+182617.4 -0.750 -0.474 SFG 6.54  98 41.82
SDSS J133640.73+201200.4  0.343  0.037 AGN 5.96 121 42.50
SDSS J122659.47+223822.4  0.386  0.192 AGN 6.10 131 42.96
SDSS J132730.77+205251.4  0.648 -0.054 AGN 6.38 122 42.39
SDSS J121821.42+251300.3 -0.454 -0.378 SFG 6.34  93 42.51
SDSS J121858.41+241110.7  0.240  0.087 AGN 6.21 198 42.69
SDSS J131616.82+252418.7  0.534  0.030 AGN 6.03 121 42.13
SDSS J134652.67+161622.2 -0.564 -0.531 SFG 6.29  90 42.16
SDSS J134745.25+165823.2  0.238  0.226 AGN 6.67 236 43.38
SDSS J141450.37+150848.7 -0.347 -0.192 TO  6.85 150 42.45
SDSS J150440.57+123800.4 -0.180 -0.123 TO  7.24 147 42.86
SDSS J153351.72+110038.5 -0.349 -0.202 TO  6.63 149 43.05
SDSS J153000.83+125921.5 -0.822 -0.217 TO  7.37 151 42.36
SDSS J140402.95+174441.5  0.563 -0.032 AGN 7.01 137 43.16
SDSS J142213.95+172350.4  0.557  0.090 AGN 7.16 175 43.10
SDSS J150402.35+152753.4 -0.243 -0.251 TO  6.94 151 43.12
SDSS J152207.82+135541.5  0.001  0.000 AGN 5.67 149 42.95
SDSS J134632.22+205051.0 -0.350 -0.375 SFG 6.49 114 42.61
SDSS J152602.66+161923.6 -0.477 -0.402 SFG 6.33  83 42.28
SDSS J135107.46+240105.6 -0.716 -0.427 SFG 6.83 119 42.63
SDSS J142046.12+215608.6 -0.485 -0.433 SFG 6.24  97 42.07
SDSS J105024.00+644834.0 -0.039  0.079 AGN 6.02 186 43.11


==> table2.dat <==
SDSS J105809.84-004628.8 164.54102 -00.77468 0.0215  Sc  6.5 2.18 10.43  8.79 CGCG 010-046
SDSS J113903.33-001221.6 174.76388 -00.20600 0.0181 Sab  8.6 3.06 10.77  9.82 IC 0716
SDSS J135807.05-002332.9 209.52940 -00.39248 0.0296  Sc  9.8 2.11 10.80  8.61 CGCG 018-010
SDSS J142223.76-002315.5 215.59903 -00.38766 0.0055  Sd  4.6 1.90 10.01  7.81 NGC 5584
SDSS J150654.85+001110.8 226.72857 +00.18634 0.0351  Sa 12.1 2.72 11.19  9.60 CGCG 021-005
SDSS J113423.32-023145.5 173.59719 -02.52933 0.0395  Sb 13.9 2.09 11.06  9.79 CGCG 012-025
SDSS J115425.04-021910.3 178.60434 -02.31955 0.0080  Sd  4.5 2.12  9.78  8.05 UGC 06879
SDSS J122353.98-032634.4 185.97495 -03.44292 0.0068 Sab  5.5 2.79 10.58  8.92 NGC 4348
SDSS J124428.12-030018.8 191.11718 -03.00525 0.0239  Sc  8.6 2.65 10.61  9.17 CGCG 015-010
SDSS J170128.21+634128.0 255.36758 +63.69112 0.0163  Sc  5.5 1.76 10.42  7.89 IC 1241
SDSS J172613.73+620858.1 261.55724 +62.14949 0.0279  Sa  9.8 2.57 10.94  9.71 UGC 10863
SDSS J173044.85+562107.1 262.68690 +56.35197 0.0303  Sa  8.3 2.98 11.05  9.70 CGCG 278-007
SDSS J214907.29+002650.3 327.28040 +00.44733 0.0158  Sc  7.3 2.03 10.13  8.66 UGC 11816
SDSS J224424.36-000943.5 341.10153 -00.16210 0.0162  Sb  8.1 3.11 11.09  9.10 NGC 7364
SDSS J235106.25+010324.1 357.77605 +01.05670 0.0270  Sc 12.8 2.06 11.04  8.88 UGC 12810
SDSS J020540.31-004141.4  31.41798 -00.69486 0.0424 Sab 19.0 3.00 11.10 10.04 UGC 01588
SDSS J021859.64+001948.0  34.74854 +00.33001 0.0298  Sc  6.3 2.12 10.82  8.74 CGCG 387-070
SDSS J025154.58+003953.3  42.97746 +00.66482 0.0293  Sb 10.9 2.56 10.83  9.04 UGC 02346
SDSS J031347.83+004139.7  48.44930 +00.69437 0.0212  Sa  6.7 2.96 10.77  9.24 CGCG 390-029
SDSS J032406.50-010328.2  51.02712 -01.05785 0.0252  Sb  8.2 2.82 10.63  9.54 CGCG 390-082
SDSS J003823.71+150222.4   9.59883 +15.03956 0.0179 Sab  8.1 3.58 10.55  8.17 UGC 00386
SDSS J004332.39+142033.2  10.88497 +14.34257 0.0149  Sc  9.0 1.91 11.01  8.53 NGC 0234
SDSS J012853.25+134737.6  22.22189 +13.79380 0.0212  Sc  8.6 2.44 10.60  9.35 UGC 01057
SDSS J020824.97+142058.4  32.10408 +14.34956 0.0148  Sb  6.3 2.33 10.92  8.74 NGC 0820
SDSS J073836.50+373800.6 114.65212 +37.63351 0.0130  Sc  6.3 2.16 10.14  8.88 UGC 03944
SDSS J082959.96+524149.8 127.49987 +52.69719 0.0141  Sb  5.2 1.90 10.49  8.37 UGC 04438
SDSS J025017.75-083548.5  42.57398 -08.59682 0.0178  Sa  8.5 2.83 10.80  9.87 MCG -02-08-012
SDSS J030848.32-070226.1  47.20135 -07.04061 0.0289  Sc 14.0 2.58 11.02  9.17 MCG -01-09-006
SDSS J032501.68-054444.8  51.25702 -05.74580 0.0189  Sa 14.9 2.70 11.36 10.04 NGC 1324
SDSS J033358.81-070826.6  53.49505 -07.14073 0.0341 Sab 18.0 2.94 11.09  9.04 MCG -01-10-004
SDSS J034626.96-063152.5  56.61237 -06.53126 0.0281  Sc 11.2 2.29 10.83  8.70 2MASX J03462695-0631521
SDSS J090513.20-002947.8 136.30504 -00.49663 0.0276  Sb 10.5 2.67 10.58  9.70 UGC 04768
SDSS J091650.03+003421.7 139.20847 +00.57271 0.0284 Sab  7.3 2.66 10.64  9.19 CGCG 006-025
SDSS J092238.17+605155.6 140.65906 +60.86545 0.0259  Sc  9.3 2.05 10.65  9.50 UGC 04973
SDSS J095056.24+621108.5 147.73434 +62.18571 0.0246 Sab  9.8 2.58 10.79  9.43 UGC 05268
SDSS J114439.05+675720.9 176.16273 +67.95583 0.0090  Sa  2.8 2.61 10.21  8.66 UGC 06714
SDSS J142757.71+625609.3 216.99046 +62.93592 0.0363  Sb  9.8 1.96 10.81  9.30 MCG +11-18-001
SDSS J104612.58+014847.8 161.55243 +01.81329 0.0033  Sd  4.1 2.51  9.38  8.14 NGC 3365
SDSS J114743.68+014934.3 176.93204 +01.82622 0.0285  Sb 12.0 2.31 10.87  9.49 UGC 06769
SDSS J122435.05+015332.4 186.14608 +01.89235 0.0240 Sab  8.4 2.69 10.62  9.15 CGCG 014-029
SDSS J133548.24+025956.1 203.95103 +02.99893 0.0218  Sb 10.1 2.37 11.02  8.68 NGC 5231
SDSS J092335.85+533606.9 140.89940 +53.60192 0.0255  Sa  6.6 3.07 10.94  9.32 CGCG 265-011
SDSS J093011.75+555108.7 142.54898 +55.85242 0.0252  Sc  8.4 3.63 10.92  8.75 UGC 05055
SDSS J102509.88+580859.9 156.29120 +58.15000 0.0072  Sd  2.7 1.75  9.68  8.74 NGC 3225
SDSS J102824.15+594550.9 157.10065 +59.76416 0.0310  Sa  9.0 2.51 10.81  9.24 CGCG 290-042
SDSS J103111.52+605605.3 157.79801 +60.93483 0.0311 Sab  7.9 2.49 10.69  9.25 MCG +10-15-091
SDSS J105225.08+594107.9 163.10452 +59.68554 0.0278  Sc  8.3 2.29 10.80  8.84 CGCG 291-008
SDSS J093141.63+043000.1 142.92349 +04.50003 0.0181  S0  6.8 3.29 10.90  9.72 UGC 05075
SDSS J095145.09+031620.6 147.93789 +03.27239 0.0346  Sb  8.6 2.46 10.88  9.06 CGCG 035-071
SDSS J100616.91+034939.9 151.57049 +03.82775 0.0227 Sab  8.3 2.38 10.79  9.59 CGCG 036-039
SDSS J100453.90+050345.4 151.22461 +05.06264 0.0132  S0  6.4 3.42 10.56  9.93 UGC 05432
SDSS J102453.07+035047.7 156.22115 +03.84660 0.0230  Sc  7.7 2.13 10.44  8.58 CGCG 037-029
SDSS J111356.28+651039.1 168.48453 +65.17755 0.0113  Sc  5.5 2.50  9.90  9.63 UGC 06256
SDSS J143933.10+620010.5 219.88794 +62.00292 0.0223  Sb  9.1 2.21 10.78  9.03 IC 1049
SDSS J163446.00+451927.5 248.69170 +45.32432 0.0248  Sc  9.1 1.93 10.55  9.37 UGC 10457
SDSS J165031.26+414837.2 252.63027 +41.81035 0.0288 Sab 10.0 2.55 10.76  9.02 2MFGC 13486
SDSS J165850.68+400716.1 254.71120 +40.12116 0.0289  S0 10.3 3.27 11.11  9.80 CGCG 225-021
SDSS J203623.47-043707.4 309.09781 -04.61874 0.0208  Sb 12.4 2.12 11.15  9.35 NGC 6941
SDSS J204952.23-070118.6 312.46763 -07.02186 0.0201 Sab 11.5 2.74 10.92  9.74 MCG -01-53-012
SDSS J234152.63-083853.4 355.46932 -08.64819 0.0340  Sa 17.3 2.96 11.34  9.71 MCG -02-60-012
SDSS J002151.15-092932.1   5.46314 -09.49225 0.0209  Sb  7.6 2.72 10.59  9.15 MCG -02-02-005
SDSS J225239.26-091604.0 343.16360 -09.26779 0.0149 Sab  5.4 3.13 10.73  9.60 NGC 7399
SDSS J230658.16-091710.1 346.74237 -09.28615 0.0238  Sa  9.0 3.00 11.08 10.02 MCG -02-58-024
SDSS J212148.84+103921.8 320.45350 +10.65607 0.0168  S0  6.2 3.13 10.55 10.00 CGCG 426-044
SDSS J214020.88+122117.2 325.08700 +12.35481 0.0195 Sab  6.1 2.65 10.56  9.24 CGCG 427-012
SDSS J215038.41+131717.4 327.66006 +13.28817 0.0202  Sa  6.4 3.33 11.00  9.70 CGCG 427-027
SDSS J215652.70+121857.9 329.21962 +12.31611 0.0302  Sb 10.2 2.06 10.67  9.05 UGC 11857
SDSS J232923.57+141215.4 352.34821 +14.20429 0.0416  Sc 13.7 1.77 11.02  9.48 KUG 2326+139
SDSS J081422.02+391504.8 123.59176 +39.25135 0.0277  Sb 12.1 2.70 10.65  8.94 UGC 04283
SDSS J082922.49+432131.2 127.34372 +43.35867 0.0312  Sb  8.9 2.49 10.87  8.85 KUG 0825+435
SDSS J083909.27+450747.7 129.78866 +45.12994 0.0380  Sb 14.9 2.10 10.95  8.98 KUG 0835+453
SDSS J090058.50+474743.3 135.24377 +47.79537 0.0105 Sab  3.8 3.04 10.03  9.35 KUG 0857+479
SDSS J092102.64+493608.2 140.26101 +49.60229 0.0275 Sab 12.8 2.73 11.06  9.85 UGC 04958
SDSS J104636.85+631327.2 161.65356 +63.22424 0.0035  Sd  3.8 2.00  9.96  7.95 NGC 3359
SDSS J152546.70+522641.0 231.44459 +52.44474 0.0195 Sab 12.0 2.59 10.79  8.95 UGC 09853
SDSS J161015.02+470342.4 242.56262 +47.06180 0.0300 Sab  8.7 2.75 10.71  9.18 MCG +08-29-050
SDSS J084505.72+403334.1 131.27385 +40.55950 0.0291  Sb  8.2 2.41 10.76  9.07 KUG 0841+407
SDSS J085741.79+430738.9 134.42415 +43.12747 0.0308  Sb 10.3 2.66 11.03  9.00 UGC 04686
SDSS J091214.52+445717.4 138.06051 +44.95485 0.0088  Sc  6.9 2.22 10.65  8.94 NGC 2776
SDSS J092110.80+455316.1 140.29503 +45.88782 0.0064  Sd  0.3 2.21  9.41  8.46 KUG 0917+461
SDSS J093923.05+470736.5 144.84607 +47.12683 0.0273 Sab  8.6 2.92 10.97  9.28 CGCG 239-017
SDSS J094058.13+473713.6 145.24225 +47.62045 0.0161  Sc  8.4 2.52 10.53  8.80 UGC 05157
SDSS J124957.87+051841.0 192.49113 +05.31141 0.0022  Sd  1.7 1.92  9.20  8.48 NGC 4713
SDSS J125112.88+045132.5 192.80371 +04.85905 0.0251  Sb  9.3 2.33 11.08  9.23 NGC 4734
SDSS J133439.26+040747.8 203.66359 +04.12996 0.0229  Sc  9.3 2.11 10.62  8.21 NGC 5213 NED02
SDSS J133229.74+033543.8 203.12393 +03.59551 0.0349 Sab 10.7 2.50 10.78  9.41 CGCG 045-005
SDSS J084225.76+371315.7 130.60736 +37.22104 0.0129  Sa  5.0 3.11 10.77  9.27 NGC 2638
SDSS J100323.33+482157.0 150.84721 +48.36585 0.0247  Sa  8.0 2.63 10.81  9.71 CGCG 239-054
SDSS J120709.23+534017.2 181.78848 +53.67146 0.0590  Sa 21.9 2.71 11.37  9.94 MCG +09-20-097
SDSS J121131.38+515148.5 182.88078 +51.86348 0.0295  Sc  9.8 2.30 10.63  8.87 MCG +09-20-108
SDSS J080707.17+361400.4 121.77991 +36.23347 0.0323  Sb  8.8 2.80 11.17  9.16 IC 2227
SDSS J082519.66+391855.5 126.33192 +39.31544 0.0566 Sab 17.9 3.27 11.31  8.77 2MASX J08251962+3918562
SDSS J091455.67+465411.0 138.73197 +46.90308 0.0141 Sab  6.6 2.44 10.62  9.37 UGC 04870
SDSS J095749.08+514916.2 149.45452 +51.82119 0.0249  Sc  6.9 1.97 10.63  8.81 KUG 0954+520
SDSS J101715.98+532742.8 154.31662 +53.46190 0.0455  Sb 19.8 1.96 11.18  9.69 UGC 05549
SDSS J104438.23+562210.7 161.15930 +56.36967 0.0240 Sab  9.0 2.21 10.87  9.03 CGCG 290-067
SDSS J142711.81-021544.6 216.79922 -02.26241 0.0238  Sc 13.3 1.94 10.87  9.59 NGC 5618
SDSS J145207.95-023147.0 223.03313 -02.52975 0.0065  Sd  3.5 2.01 10.19  8.29 NGC 5768
SDSS J145804.80-014712.7 224.52000 -01.78688 0.0410 Sab 10.4 3.13 10.94  9.23 2MFGC 12131
SDSS J074330.37+225549.8 115.87658 +22.93053 0.0242  Sb  9.9 2.45 10.69  8.72 UGC 03987
SDSS J084408.27+344302.0 131.03446 +34.71724 0.0141  Sc  9.2 1.87 10.67  9.54 NGC 2649
SDSS J101954.92+453259.1 154.97885 +45.54976 0.0023  Sc  0.9 1.95 10.01  9.04 NGC 3198
SDSS J102240.72+461419.2 155.66969 +46.23868 0.0169  Sc 11.1 2.03 10.39  9.32 UGC 05604
SDSS J100018.90+543218.9 150.07878 +54.53861 0.0053  Sd  2.1 2.41  9.35  8.47 UGC 05369
SDSS J125244.49+591556.2 193.18538 +59.26562 0.0430  Sa 12.8 2.15 11.04  9.39 CGCG 293-039
SDSS J204052.08+003909.9 310.21702 +00.65277 0.0268  Sb 10.6 2.59 10.83  8.90 UGC 11612
SDSS J205222.37+000432.6 313.09324 +00.07573 0.0303  Sb 11.5 2.16 11.15  9.08 CGCG 374-021
SDSS J092217.59+044230.0 140.57331 +04.70833 0.0280 Sab  9.9 2.30 10.77  9.45 UGC 04980
SDSS J093438.63+055029.1 143.66100 +05.84144 0.0184  Sc  7.7 2.05 10.58  8.85 UGC 05100
SDSS J102915.49+060741.0 157.31457 +06.12807 0.0120  Sc  7.1 2.59  9.98  8.97 UGC 05687
SDSS J105231.11+071329.6 163.12964 +07.22490 0.0218  Sb  6.5 2.19 10.83  8.44 NGC 3441
SDSS J104454.42+512930.0 161.22675 +51.49167 0.0252  Sc  7.2 2.23 10.54  8.90 SBS 1041+517
SDSS J113050.46+542340.4 172.71029 +54.39457 0.0190  Sb  5.8 2.70 10.31  9.02 SBS 1128+546
SDSS J123600.11+541315.4 189.00047 +54.22097 0.0179  Sb  7.6 2.40 10.85  9.57 NGC 4566
SDSS J125116.51+534146.6 192.81883 +53.69629 0.0162  Sa  5.9 2.75 10.80  9.70 IC 0830
SDSS J131446.03+534913.2 198.69181 +53.82036 0.0157  Sa  4.4 3.21 10.67  9.76 CGCG 271-026
SDSS J132745.69+544756.9 201.94040 +54.79915 0.0331  Sa 15.8 3.00 11.27  9.66 UGC 08462
SDSS J144331.70+481158.3 220.88208 +48.19954 0.0370  Sa  8.7 2.33 10.87  9.51 MCG +08-27-021
SDSS J153626.77+475117.3 234.11157 +47.85481 0.0262  Sb  8.7 2.52 10.61  9.36 CGCG 249-034
SDSS J085850.46+061734.7 134.71029 +06.29299 0.0128  Sc  7.7 2.25 10.86  7.92 NGC 2718
SDSS J090015.62+401748.3 135.06508 +40.29675 0.0289  Sc 11.6 2.22 10.79  9.26 UGC 04716
SDSS J084153.06+325205.3 130.47110 +32.86814 0.0257 Sab 10.9 2.40 10.83  9.37 UGC 04531
SDSS J084408.90+333056.6 131.03710 +33.51573 0.0256 Sab 11.5 2.76 10.82  9.37 UGC 04558
SDSS J091958.02+371128.5 139.99177 +37.19126 0.0075 Sab  3.9 2.79 10.22  9.02 IC 2461
SDSS J095204.01+405129.4 148.01675 +40.85819 0.0168  Sb  6.1 2.42 10.55  9.09 UGC 05290
SDSS J110952.32+093109.9 167.46804 +09.51944 0.0298  S0 10.1 3.08 10.96  9.86 CGCG 067-018
SDSS J114018.50+090035.5 175.07710 +09.00988 0.0061  Sa  2.8 2.72 10.20  9.24 IC 0719
SDSS J115651.62+084252.4 179.21509 +08.71456 0.0351 Sab 10.2 2.38 10.82  9.23 2MFGC 09385
SDSS J115827.52+100117.4 179.61470 +10.02150 0.0139  Sb  7.2 2.44 10.57  9.72 NGC 4012
SDSS J093859.18+065719.5 144.74661 +06.95544 0.0166  Sb  9.3 2.19 10.91  8.64 NGC 2948
SDSS J080036.67+222400.1 120.15282 +22.40005 0.0184  Sc  8.9 1.85 10.61  9.14 NGC 2503
SDSS J081807.59+263801.8 124.53164 +26.63386 0.0202  Sb  8.0 1.96 10.59  9.17 CGCG 149-011
SDSS J082009.89+270536.5 125.04123 +27.09348 0.0196  Sa  8.7 2.57 11.02  9.70 UGC 04341
SDSS J093712.22+363712.6 144.30095 +36.62019 0.0398  Sa  9.1 3.50 11.01  9.62 UGC 05120
SDSS J093015.61+364133.3 142.56507 +36.69260 0.0273  Sb  9.1 2.02 10.63  8.92 CGCG 181-050
SDSS J094302.19+374923.3 145.75913 +37.82315 0.0220 Sab  9.4 2.29 10.84  9.46 UGC 05184
SDSS J095058.69+375758.8 147.74458 +37.96635 0.0406 Sab 14.8 2.77 10.94  9.24 FGC 0955
SDSS J123713.54+492653.6 189.30643 +49.44823 0.0299  Sb 12.5 1.88 11.01  9.57 CGCG 244-034
SDSS J141235.80+471510.9 213.14918 +47.25305 0.0281  Sb  7.5 2.31 10.72  9.15 MCG +08-26-014
SDSS J144901.18+422750.1 222.25494 +42.46393 0.0183  Sb  9.3 2.29 10.48  8.95 UGC 09542
SDSS J084324.71+080446.9 130.85297 +08.07971 0.0297 Sab  8.6 2.44 10.84  9.27 CGCG 032-053
SDSS J094514.39+090637.2 146.30998 +09.11034 0.0183  Sc  9.5 2.12 10.82  9.03 UGC 05215
SDSS J135429.15+541950.3 208.62149 +54.33066 0.0154  Sb  6.1 3.15 10.75  8.85 NGC 5368
SDSS J143816.28+402724.2 219.56785 +40.45673 0.0092  Sd  5.2 2.03 10.14  8.27 NGC 5704
SDSS J103909.45+414112.0 159.78941 +41.68667 0.0025  Sd  2.0 2.42  8.98  7.93 NGC 3319
SDSS J110604.55+431951.9 166.51900 +43.33109 0.0107  Sc  3.9 2.53 10.03  8.53 UGC 06149
SDSS J141153.44+381137.8 212.97269 +38.19385 0.0205 Sab  7.7 2.98 11.05  9.41 UGC 09088
SDSS J143714.69+382715.3 219.31123 +38.45427 0.0123  Sc  8.1 2.09 10.47  8.52 NGC 5698
SDSS J142908.35+414950.8 217.28481 +41.83078 0.0181 Sab  5.3 2.80 10.63  9.44 UGC 09307
SDSS J145138.88+403556.9 222.91202 +40.59916 0.0163  Sb 10.0 2.57 11.07  9.91 NGC 5772
SDSS J165458.22+220854.4 253.74258 +22.14845 0.0354 Sab 15.0 2.68 10.88  9.24 UGC 10603
SDSS J121918.52+431412.5 184.82720 +43.23682 0.0238 Sab  7.8 2.56 10.51  9.13 FGC 1411
SDSS J130546.57+462742.3 196.44407 +46.46178 0.0248  Sc 13.2 2.58 10.90  8.70 UGC 08189
SDSS J135034.52+445044.9 207.64385 +44.84583 0.0433  Sb 11.1 2.22 11.01  9.34 MCG +08-25-046
SDSS J163121.57+224149.4 247.83989 +22.69707 0.0243  Sc 10.3 1.83 10.55  9.13 UGC 10435
SDSS J155727.90+300335.4 239.36628 +30.05986 0.0328  Sc  1.5 2.01 10.94  9.91 UGC 10104
SDSS J155601.61+302502.6 239.00673 +30.41741 0.0468 Sab 17.8 2.15 11.31  9.95 CGCG 167-005
SDSS J093011.12+343951.7 142.54636 +34.66436 0.0231 Sab  4.6 2.85 10.76  9.04 CGCG 181-049
SDSS J102541.84+114420.8 156.42433 +11.73912 0.0077  Sd  4.3 2.59  9.58  8.61 UGC 05642
SDSS J110037.22+112455.1 165.15509 +11.41532 0.0271  Sa  8.3 3.22 11.05  9.01 CGCG 066-088
SDSS J120356.03+071747.6 180.98346 +07.29658 0.0223  Sb  7.4 2.01 10.54  9.44 CGCG 041-035
SDSS J141349.19+371608.7 213.45497 +37.26911 0.0222 Sab  5.2 2.67 10.74  8.64 KUG 1411+375
SDSS J133601.21+495739.0 204.00505 +49.96083 0.0054  Sb  3.6 2.49  9.78  8.67 IC 0902
SDSS J132956.48+505301.9 202.48537 +50.88386 0.0254  Sb  7.0 2.30 10.51  9.35 UGC 08495
SDSS J151401.04+443526.0 228.50434 +44.59056 0.0174  Sd  9.1 2.39 10.27  9.12 UGC 09780
SDSS J142617.59+122110.5 216.57332 +12.35292 0.0259 Sab  8.8 2.24 10.75  9.49 IC 1009
SDSS J151231.81+085126.0 228.13258 +08.85724 0.0337 Sab  7.9 3.05 10.98  9.10 CGCG 077-043
SDSS J152552.58+074910.6 231.46911 +07.81962 0.0337  Sb 12.7 1.87 11.10  8.59 UGC 09844
SDSS J153938.96+101311.8 234.91235 +10.21995 0.0342 Sab 13.3 2.57 10.99  9.12 UGC 09956
SDSS J160817.26+073218.6 242.07194 +07.53851 0.0045  Sm  3.6 2.13  9.39  8.04 IC 1197
SDSS J074655.82+441556.5 116.73261 +44.26570 0.0314  Sb  8.6 2.15 10.71  9.18 CGCG 206-023
SDSS J090100.09+103701.7 135.25040 +10.61716 0.0295  Sa 13.8 3.46 11.31  9.77 UGC 04731
SDSS J112131.75+132535.8 170.38233 +13.42661 0.0341  Sb 10.3 2.59 11.03  8.98 IC 2745
SDSS J115605.96+150755.0 179.02487 +15.13196 0.0213  Sb  7.6 2.13 10.40  9.18 UGC 06911
SDSS J075701.86+493402.4 119.25778 +49.56735 0.0117  Sd  6.3 1.93 10.36  8.45 UGC 04107
SDSS J084421.43+585031.1 131.08932 +58.84198 0.0043  Sd  2.4 1.79  9.50  8.83 UGC 04549
SDSS J124922.35+094903.5 192.34315 +09.81765 0.0451 Sab 12.6 2.62 11.08  9.33 CGCG 071-050
SDSS J125831.75+081302.8 194.63230 +08.21745 0.0277  Sa  9.7 2.90 10.85  9.88 CGCG 043-086
SDSS J142154.19+075257.1 215.47580 +07.88254 0.0251  Sa  8.9 3.43 10.72  9.87 CGCG 047-026
SDSS J144412.18+075658.7 221.05076 +07.94964 0.0277  Sa 13.6 2.96 11.12  9.91 UGC 09492
SDSS J140852.86+333155.5 212.22026 +33.53210 0.0353  Sb 17.3 2.70 11.09  9.40 UGC 09048
SDSS J100242.47+674349.7 150.67698 +67.73047 0.0151  Sc  6.1 2.09 10.33  8.10 CGCG 312-030
SDSS J083203.49+240039.2 128.01458 +24.01090 0.0184  Sc 11.2 2.13 10.39  9.02 IC 0509
SDSS J084533.12+261922.5 131.38804 +26.32293 0.0568 Sab 13.3 2.05 11.28  9.19 CGCG 120-030
SDSS J090847.53+295153.1 137.19807 +29.86478 0.0140 Sab  5.9 2.60 10.57  9.66 NGC 2766
SDSS J092723.49+302626.9 141.84790 +30.44081 0.0270  Sb 12.7 2.33 11.03  8.33 IC 2473
SDSS J092455.11+264628.8 141.22963 +26.77467 0.0136  Sa 11.5 2.87 11.07  9.72 NGC 2862
SDSS J100750.53+341855.0 151.96056 +34.31529 0.0204  Sc  8.5 2.03 10.61  8.82 IC 2542
SDSS J102351.92+313812.1 155.96637 +31.63670 0.0294 Sab  8.5 2.38 10.70  9.26 CGCG 154-007
SDSS J102734.02+340405.0 156.89176 +34.06808 0.0562  Sa 13.3 2.76 11.30  9.55 2MASX J10273399+3404049
SDSS J123142.75+333514.7 187.92813 +33.58743 0.0311 Sab 10.8 2.33 10.85  9.49 UGC 07671
SDSS J105946.27+332330.5 164.94283 +33.39183 0.0062  Sm  1.5 2.29  9.51  8.00 UGC 06070
SDSS J110325.26+391518.3 165.85528 +39.25508 0.0216  Sc  7.3 2.45 10.38  8.76 UGC 06121
SDSS J125129.54+314852.4 192.87312 +31.81457 0.0246 Sab  7.9 2.70 10.60  9.26 2MFGC 10140
SDSS J132256.47+281859.1 200.73532 +28.31644 0.0080  Sd  4.1 2.07  9.54  8.19 NGC 5117
SDSS J121449.33+330111.0 183.70558 +33.01975 0.0528 Sab 14.7 2.23 11.25  9.61 CGCG 187-028
SDSS J114032.48+353627.7 175.13536 +35.60771 0.0459  Sa 11.1 2.94 11.11  9.89 2MASX J11403248+3536277
SDSS J124206.46+324539.5 190.52695 +32.76099 0.0446  Sa 13.1 2.52 10.99  9.78 2MASX J12420645+3245390
SDSS J124426.19+370716.3 191.10914 +37.12121 0.0233  Sc 15.3 1.97 11.16  9.86 NGC 4662
SDSS J134234.06+313150.9 205.64192 +31.53082 0.0251  Sa  8.8 3.08 10.71  9.71 CGCG 161-127
SDSS J105550.05+312332.2 163.95856 +31.39228 0.0350  Sa 11.3 2.70 11.15  9.47 CGCG 155-038
SDSS J135128.21+343400.4 207.86756 +34.56678 0.0537 S0a 19.8 2.80 11.38  9.89 MCG +06-30-106
SDSS J125747.68+362214.5 194.44869 +36.37071 0.0151 Sab  6.2 2.68 10.50  9.58 NGC 4846
SDSS J104728.46+364927.1 161.86862 +36.82421 0.0358  Sa 13.3 2.72 11.16  9.53 2MFGC 08400
SDSS J111326.77+303627.1 168.36155 +30.60755 0.0342  Sb 10.7 2.45 11.01  9.12 CGCG 156-027
SDSS J134009.10+365139.9 205.03796 +36.86109 0.0191  Sc  7.2 1.91 10.60  8.60 NGC 5265
SDSS J131244.75+314833.7 198.18648 +31.80939 0.0211  Sc 11.1 2.51 10.86  9.51 NGC 5025
SDSS J110112.89+320849.6 165.30372 +32.14712 0.0458  Sa 14.7 3.12 11.22  9.81 FGC 1182
SDSS J132838.16+333618.3 202.15904 +33.60511 0.0263  Sb  7.2 2.75 10.68  9.24 2MFGC 10838
SDSS J135655.99+290951.7 209.23332 +29.16438 0.0080  Sb  6.3 3.53 10.54  9.61 NGC 5375
SDSS J135317.78+332927.0 208.32411 +33.49085 0.0079  Sb  5.2 2.03 10.38  8.82 NGC 5347
SDSS J142113.09+295936.6 215.30455 +29.99350 0.0302  Sb  9.5 2.53 11.19  8.91 IC 4408
SDSS J141816.86+313913.8 214.57029 +31.65384 0.0143 Sab  5.3 2.55 10.57  9.22 IC 4403
SDSS J144022.65+244346.1 220.09438 +24.72949 0.0379 S0a 14.4 3.24 11.10  9.43 UGC 09458
SDSS J143811.83+243130.4 219.54931 +24.52512 0.0166  Sb  5.5 2.49 10.16  8.78 2MFGC 11873
SDSS J143709.54+251503.0 219.28975 +25.25086 0.0340  Sa 11.7 2.94 11.19  9.83 CGCG 133-098
SDSS J152230.99+191541.1 230.62914 +19.26142 0.0230  Sb 12.9 2.72 10.75  9.12 UGC 09828
SDSS J152847.28+254452.0 232.19701 +25.74780 0.0342  Sa  9.8 3.05 10.81  9.72 CGCG 135-059
SDSS J153722.91+203259.3 234.34549 +20.54982 0.0149  Sa  5.0 3.12 10.83  9.86 UGC 09937
SDSS J154520.30+171956.6 236.33461 +17.33241 0.0489  Sa 14.8 2.91 11.27  9.64 CGCG 107-033
SDSS J161354.89+145536.1 243.47873 +14.92671 0.0468  Sa 13.5 2.11 11.10  9.80 CGCG 108-167
SDSS J163050.13+161502.6 247.70889 +16.25074 0.0337  Sb 10.5 2.57 11.04  9.35 UGC 10426
SDSS J164509.37+132938.5 251.28906 +13.49403 0.0531 Sab 15.4 2.38 11.15  9.76 2MASX J16450933+1329385
SDSS J112311.43+293554.4 170.79763 +29.59846 0.0471  Sa 19.4 2.68 11.34  9.64 UGC 06398
SDSS J114803.35+302133.5 177.01399 +30.35933 0.0210  Sb 12.3 2.88 11.19  9.33 NGC 3891
SDSS J115502.29+271752.2 178.75958 +27.29783 0.0219  Sa  8.3 3.03 10.74  9.90 CGCG 157-052
SDSS J114956.10+285857.2 177.48378 +28.98258 0.0427  Sb 16.2 2.73 11.01  9.32 UGC 06799
SDSS J131453.43+270029.2 198.72263 +27.00812 0.0154 Sab  5.9 2.63 10.16  9.18 UGC 08325
SDSS J131745.18+273411.5 199.43827 +27.56987 0.0234 Sab  8.6 3.15 10.81  9.15 UGC 08359
SDSS J134344.15+252331.7 205.93398 +25.39215 0.0272  S0  7.7 3.29 10.84  9.62 IC 4322
SDSS J080913.97+165915.2 122.30825 +16.98757 0.0162  Sb  6.1 2.32 10.28  9.03 UGC 04249
SDSS J084053.78+192117.6 130.22409 +19.35490 0.0146 Sab  6.9 2.68 10.42  9.11 UGC 04526
SDSS J091907.13+213052.7 139.77973 +21.51465 0.0274 S0a  7.6 2.85 10.83  9.35 CGCG 121-058
SDSS J092106.57+241828.7 140.27740 +24.30799 0.0267  Sb 10.2 2.26 10.76  9.07 UGC 04965
SDSS J093757.99+252941.2 144.49165 +25.49479 0.0136  Sb  5.1 2.70 10.48  9.67 UGC 05129
SDSS J095045.54+224515.9 147.68976 +22.75444 0.0286  Sb 11.3 2.19 10.77  9.39 UGC 05278
SDSS J094854.49+245229.0 147.22706 +24.87474 0.0433  Sb 13.4 2.14 10.97  9.04 CGCG 122-093
SDSS J095516.16+253431.9 148.81735 +25.57553 0.0444  Sa 12.1 3.26 11.15  9.91 2MASX J09551612+2534319
SDSS J101519.11+282735.8 153.82965 +28.45996 0.0210  Sa  5.2 2.71 10.44  9.57 CGCG 153-034
SDSS J101217.63+275143.4 153.07348 +27.86206 0.0159  Sb 10.1 2.50 10.70  9.63 UGC 05499
SDSS J101241.60+291832.7 153.17334 +29.30910 0.0495  Sa 15.3 2.52 11.15  9.81 CGCG 153-030
SDSS J104244.63+265036.8 160.68596 +26.84358 0.0202 Sab  6.8 2.35 10.48  9.32 CGCG 154-040
SDSS J105845.67+250827.3 164.69030 +25.14093 0.0203  Sb  9.0 2.53 10.76  8.85 UGC 06063
SDSS J092806.64+171147.3 142.02771 +17.19649 0.0140 Sab  5.2 2.56 10.53  7.46 UGC 05046
SDSS J100836.40+181352.4 152.15168 +18.23123 0.0171  Sa 10.2 2.59 11.07  9.65 NGC 3131
SDSS J080139.47+104357.7 120.41448 +10.73272 0.0163  Sb  5.3 2.28 10.39  8.85 CGCG 059-017
SDSS J075708.03+103547.7 119.28349 +10.59660 0.0463 Sab 16.6 2.45 11.11  9.74 CGCG 059-005
SDSS J080020.97+111910.0 120.08741 +11.31945 0.0150  S0  4.1 2.67 10.38  9.73 2MASX J08002096+1119098
SDSS J082810.99+103226.4 127.04581 +10.54067 0.0307 Sab 10.6 2.80 10.91  8.84 CGCG 060-016
SDSS J084315.92+130508.8 130.81635 +13.08580 0.0069  Sb  4.7 2.70  9.77  8.73 UGC 04550
SDSS J104808.12+181119.2 162.03384 +18.18869 0.0201  S0 12.5 2.77 11.15  9.77 IC 0642
SDSS J110434.47+160342.4 166.14363 +16.06179 0.0210 S0a  9.2 3.21 11.05  9.73 UGC 06137
SDSS J111828.26+251925.1 169.61779 +25.32366 0.0251  Sb 10.7 2.22 10.60  9.11 UGC 06325
SDSS J113833.71+252353.1 174.64048 +25.39810 0.0254  Sa  7.1 2.26 10.58  9.08 2MASX J11383367+2523532
SDSS J114331.43+224331.5 175.88098 +22.72543 0.0231  Sb 14.4 1.95 10.96  9.10 NGC 3832
SDSS J160538.07+100207.4 241.40865 +10.03541 0.0405 Sab 13.7 2.07 11.12  9.36 CGCG 079-045
SDSS J161026.55+121820.4 242.61064 +12.30568 0.0341 Sab 15.1 2.41 11.13  9.20 UGC 10238
SDSS J161256.85+095201.5 243.23690 +09.86711 0.0171  Sa  9.1 3.39 11.03 10.17 NGC 6081
SDSS J092050.74+131128.0 140.21143 +13.19114 0.0167  Sa  5.7 2.87 10.68  9.87 CGCG 062-022
SDSS J094043.03+131936.8 145.17931 +13.32692 0.0348 Sab 11.7 2.66 10.91  9.48 CGCG 063-034
SDSS J094457.09+164226.7 146.23791 +16.70744 0.0199  Sb  8.9 2.06 10.81  9.67 UGC 05213
SDSS J095307.14+164039.6 148.27978 +16.67767 0.0047  Sc  4.8 2.09 10.20  9.22 NGC 3041
SDSS J103448.55+154255.0 158.70230 +15.71529 0.0655 Sab 20.0 2.50 11.30  9.01 2MASX J10344854+1542553
SDSS J121037.50+160158.5 182.65627 +16.03292 0.0072  Sc  3.4 2.12 10.33  8.70 NGC 4152
SDSS J133038.54+180804.5 202.66059 +18.13461 0.0138  Sb  5.7 2.28 10.58  8.72 NGC 5190
SDSS J120311.56+194343.7 180.79820 +19.72882 0.0239  Sa  9.3 2.76 11.23  9.73 NGC 4053
SDSS J123027.26+184834.9 187.61360 +18.80970 0.0483  Sb 13.1 2.38 11.11  9.09 IC 3434
SDSS J123608.14+191921.6 189.03393 +19.32267 0.0045  Sm  2.9 1.96  9.41  7.98 NGC 4561
SDSS J130834.28+210259.8 197.14286 +21.04996 0.0089  Sd  4.1 2.26  9.78  8.73 IC 0851
SDSS J131041.33+203210.5 197.67222 +20.53628 0.0135  Sb  4.9 2.27 10.32  8.51 IC 0856
SDSS J131027.44+182617.4 197.61434 +18.43819 0.0125  Sb  4.6 2.34 10.49  8.80 UGC 08248
SDSS J133640.73+201200.4 204.16974 +20.20013 0.0164  Sa  7.1 3.06 10.57  9.97 UGC 08598
SDSS J122659.47+223822.4 186.74780 +22.63958 0.0228  Sa 12.1 2.74 10.96  9.75 IC 0791
SDSS J132730.77+205251.4 201.87823 +20.88095 0.0198 Sab  9.2 2.71 10.77  9.48 UGC 08457
SDSS J121821.42+251300.3 184.58928 +25.21677 0.0232  Sb  9.2 2.15 10.71  9.18 IC 3122
SDSS J121858.41+241110.7 184.74341 +24.18631 0.0245  Sa  9.0 3.00 10.86  9.41 IC 3141
SDSS J131616.82+252418.7 199.07012 +25.40522 0.0130 Sab  4.4 2.78 10.50  9.27 IC 4215
SDSS J134652.67+161622.2 206.71950 +16.27284 0.0193  Sc 12.4 2.00 10.58  9.06 NGC 5293
SDSS J134745.25+165823.2 206.93856 +16.97313 0.0402  S0 12.8 3.31 11.22  9.89 CGCG 102-059
SDSS J141450.37+150848.7 213.70988 +15.14689 0.0153  Sb  8.9 2.97 10.88  8.82 NGC 5522
SDSS J150440.57+123800.4 226.16908 +12.63345 0.0289  Sb 11.0 2.13 11.14  9.08 NGC 5837
SDSS J153351.72+110038.5 233.46554 +11.01071 0.0350 Sab 13.8 2.42 10.97  9.43 UGC 09897
SDSS J153000.83+125921.5 232.50347 +12.98932 0.0134  Sb  7.0 1.94 10.93  8.65 NGC 5936
SDSS J140402.95+174441.5 211.01230 +17.74486 0.0591  Sb 20.3 2.77 11.29  9.27 2MFGC 11392
SDSS J142213.95+172350.4 215.55813 +17.39734 0.0532 Sab 15.4 2.41 11.18  9.20 IC 4410
SDSS J150402.35+152753.4 226.00982 +15.46486 0.0508  Sa 12.9 2.86 11.21  9.31 2MFGC 12205
SDSS J152207.82+135541.5 230.53261 +13.92822 0.0301 Sab 11.6 1.99 11.10  9.49 CGCG 077-088
SDSS J134632.22+205051.0 206.63425 +20.84752 0.0231  Sc 10.0 2.23 10.91  9.08 UGC 08705
SDSS J152602.66+161923.6 231.51111 +16.32323 0.0235  Sc 10.1 1.97 10.55  8.74 UGC 09846
SDSS J135107.46+240105.6 207.78109 +24.01825 0.0283  Sb  8.1 2.22 10.80  8.98 CGCG 132-024
SDSS J142046.12+215608.6 215.19219 +21.93575 0.0156  Sc 12.8 2.70 10.56  8.75 UGC 09182
SDSS J105024.00+644834.0 162.60004 +64.80947 0.0424  Sb 19.7 2.43 11.31  9.74 UGC 05932


==> table4.dat <==
SDSS J105809.84-004628.8  9.04       10.55
SDSS J113903.33-001221.6  9.40  6.41 10.55
SDSS J135807.05-002332.9  9.17       11.04
SDSS J142223.76-002315.5  8.39        9.91
SDSS J150654.85+001110.8  9.99  7.06 11.12
SDSS J113423.32-023145.5  9.69  6.74 11.22
SDSS J115425.04-021910.3  8.52        9.61
SDSS J122353.98-032634.4  8.77  5.70 10.28
SDSS J124428.12-030018.8  9.33  6.33 10.81
SDSS J170128.21+634128.0  9.03       10.63
SDSS J172613.73+620858.1  9.65  6.69 10.85
SDSS J173044.85+562107.1  9.88  6.94 11.01
SDSS J214907.29+002650.3  8.80       10.48
SDSS J224424.36-000943.5  9.39  6.39 11.10
SDSS J235106.25+010324.1  9.48       10.24
SDSS J020540.31-004141.4  9.93  7.00 11.07
SDSS J021859.64+001948.0  9.33       10.64
SDSS J025154.58+003953.3  9.49       10.95
SDSS J031347.83+004139.7  9.34  6.35 11.02
SDSS J032406.50-010328.2  9.43  6.45 10.72
SDSS J003823.71+150222.4  9.21       10.80
SDSS J004332.39+142033.2  8.87       10.94
SDSS J012853.25+134737.6  9.12  6.09 10.75
SDSS J020824.97+142058.4  9.17       10.98
SDSS J073836.50+373800.6  8.84       10.49
SDSS J082959.96+524149.8  8.96       10.66
SDSS J025017.75-083548.5  9.37  6.37 10.45
SDSS J030848.32-070226.1  9.49  6.51 10.98
SDSS J032501.68-054444.8  9.59  6.62 10.61
SDSS J033358.81-070826.6  9.67  6.71 10.85
SDSS J034626.96-063152.5  9.26       11.06
SDSS J090513.20-002947.8  9.50  6.52 10.45
SDSS J091650.03+003421.7  9.34       10.66
SDSS J092238.17+605155.6  9.17  6.16 10.92
SDSS J095056.24+621108.5  9.42  6.43 10.98
SDSS J114439.05+675720.9  8.82       10.09
SDSS J142757.71+625609.3  9.40  6.40 11.11
SDSS J104612.58+014847.8  8.23        9.29
SDSS J114743.68+014934.3  9.66  6.70 10.97
SDSS J122435.05+015332.4  9.41  6.42 10.47
SDSS J133548.24+025956.1  9.53  6.55 11.04
SDSS J092335.85+533606.9  9.71  6.75 10.81
SDSS J093011.75+555108.7  9.41       10.96
SDSS J102509.88+580859.9  8.50        9.86
SDSS J102824.15+594550.9  9.54  6.56 10.86
SDSS J103111.52+605605.3  9.47  6.48 10.83
SDSS J105225.08+594107.9  9.35       11.04
SDSS J093141.63+043000.1  9.56  6.59 11.07
SDSS J095145.09+031620.6  9.62  6.65 11.10
SDSS J100616.91+034939.9  9.64  6.67 10.88
SDSS J100453.90+050345.4  9.68  6.72 10.72
SDSS J102453.07+035047.7  9.10  6.08 10.62
SDSS J111356.28+651039.1  8.61        8.77
SDSS J143933.10+620010.5  9.45  6.46 10.93
SDSS J163446.00+451927.5  9.07  6.04 10.69
SDSS J165031.26+414837.2  9.47  6.48 10.65
SDSS J165850.68+400716.1  9.93  7.00 11.26
SDSS J203623.47-043707.4  9.58       11.06
SDSS J204952.23-070118.6  9.26  6.25  8.77
SDSS J234152.63-083853.4  9.84  6.91 11.20
SDSS J002151.15-092932.1  9.33       10.62
SDSS J225239.26-091604.0  9.17  6.15 10.29
SDSS J230658.16-091710.1  9.85  6.91 10.91
SDSS J212148.84+103921.8  9.50  6.52 10.77
SDSS J214020.88+122117.2  9.31       10.60
SDSS J215038.41+131717.4  9.58  6.61 10.90
SDSS J215652.70+121857.9  9.41       10.92
SDSS J232923.57+141215.4  9.50  6.52 11.21
SDSS J081422.02+391504.8  9.39       10.99
SDSS J082922.49+432131.2  9.51       10.84
SDSS J083909.27+450747.7  9.51       11.16
SDSS J090058.50+474743.3  8.83  5.77 10.02
SDSS J092102.64+493608.2  9.65  6.69 11.12
SDSS J104636.85+631327.2  8.19        9.63
SDSS J152546.70+522641.0  9.40  6.41 10.52
SDSS J161015.02+470342.4  9.43       10.60
SDSS J084505.72+403334.1  9.30       11.04
SDSS J085741.79+430738.9  9.67  6.70 11.31
SDSS J091214.52+445717.4  8.70  5.62 10.56
SDSS J092110.80+455316.1  8.43        8.25
SDSS J093923.05+470736.5  9.67  6.71 10.86
SDSS J094058.13+473713.6  9.08       10.60
SDSS J124957.87+051841.0  7.88  4.71  9.64
SDSS J125112.88+045132.5  9.45  6.46 11.32
SDSS J133439.26+040747.8  9.27       10.85
SDSS J133229.74+033543.8  9.72       10.53
SDSS J084225.76+371315.7  9.37  6.38 10.61
SDSS J100323.33+482157.0  9.61  6.64 10.92
SDSS J120709.23+534017.2 10.27  7.39 11.46
SDSS J121131.38+515148.5  9.28       10.79
SDSS J080707.17+361400.4  9.69  6.73 11.32
SDSS J082519.66+391855.5 10.16       11.46
SDSS J091455.67+465411.0  9.04  6.00 10.75
SDSS J095749.08+514916.2  9.12  6.10 10.73
SDSS J101715.98+532742.8  9.94  7.02 11.12
SDSS J104438.23+562210.7  9.57  6.59 10.87
SDSS J142711.81-021544.6  9.36  6.37 10.84
SDSS J145207.95-023147.0  8.57       10.16
SDSS J145804.80-014712.7  9.77  6.82 10.94
SDSS J074330.37+225549.8  9.25       10.68
SDSS J084408.27+344302.0  8.88  5.83 10.68
SDSS J101954.92+453259.1  8.09        8.72
SDSS J102240.72+461419.2  8.91  5.85 10.11
SDSS J100018.90+543218.9  8.37        9.38
SDSS J125244.49+591556.2  9.94       11.10
SDSS J204052.08+003909.9  9.40  6.41 10.72
SDSS J205222.37+000432.6  9.52       11.26
SDSS J092217.59+044230.0  9.49  6.50 10.98
SDSS J093438.63+055029.1  9.22  6.20 10.19
SDSS J102915.49+060741.0  8.63        9.65
SDSS J105231.11+071329.6  9.20       11.14
SDSS J104454.42+512930.0  9.13       10.66
SDSS J113050.46+542340.4  9.07       10.35
SDSS J123600.11+541315.4  9.62  6.65 10.90
SDSS J125116.51+534146.6  9.43  6.44 10.74
SDSS J131446.03+534913.2  9.55  6.57 10.60
SDSS J132745.69+544756.9 10.04  7.12 11.16
SDSS J144331.70+481158.3  9.69  6.73 11.01
SDSS J153626.77+475117.3  9.36  6.36 10.94
SDSS J085850.46+061734.7  9.12       10.94
SDSS J090015.62+401748.3  9.38  6.38 10.81
SDSS J084153.06+325205.3  9.58  6.61 11.05
SDSS J084408.90+333056.6  9.48  6.50 10.81
SDSS J091958.02+371128.5  8.80  5.73  9.82
SDSS J095204.01+405129.4  9.15  6.13 10.70
SDSS J110952.32+093109.9  9.90  6.97 10.96
SDSS J114018.50+090035.5  8.65  5.56 10.20
SDSS J115651.62+084252.4  9.27  6.26 10.55
SDSS J115827.52+100117.4  8.99  5.94 10.62
SDSS J093859.18+065719.5  9.39       11.06
SDSS J080036.67+222400.1  9.06       10.59
SDSS J081807.59+263801.8  9.13  6.11 10.73
SDSS J082009.89+270536.5  9.75  6.80 10.84
SDSS J093712.22+363712.6  9.89  6.96 10.93
SDSS J093015.61+364133.3  9.31       10.87
SDSS J094302.19+374923.3  9.42       10.86
SDSS J095058.69+375758.8  9.69  6.74 10.89
SDSS J123713.54+492653.6  9.53  6.55 11.18
SDSS J141235.80+471510.9  9.51       10.72
SDSS J144901.18+422750.1  8.99       10.66
SDSS J084324.71+080446.9  9.46       10.92
SDSS J094514.39+090637.2  9.16  6.14 10.85
SDSS J135429.15+541950.3  9.36  6.37 10.83
SDSS J143816.28+402724.2  8.64       10.33
SDSS J103909.45+414112.0  7.98        9.20
SDSS J110604.55+431951.9  8.74       10.20
SDSS J141153.44+381137.8  9.68  6.72 10.83
SDSS J143714.69+382715.3  9.05       10.50
SDSS J142908.35+414950.8  9.30  6.30 10.61
SDSS J145138.88+403556.9  9.70  6.75 11.07
SDSS J165458.22+220854.4  9.62  6.66 10.87
SDSS J121918.52+431412.5  9.08       10.33
SDSS J130546.57+462742.3  9.46  6.48 10.60
SDSS J135034.52+445044.9  9.68       11.21
SDSS J163121.57+224149.4  9.16  6.14 10.62
SDSS J155727.90+300335.4  9.83  6.89 10.00
SDSS J155601.61+302502.6 10.06  7.14 11.29
SDSS J093011.12+343951.7  9.32       10.75
SDSS J102541.84+114420.8  8.44        9.88
SDSS J110037.22+112455.1  9.72  6.77 10.89
SDSS J120356.03+071747.6  9.08  6.05 10.81
SDSS J141349.19+371608.7  9.34       10.77
SDSS J133601.21+495739.0  8.48        9.83
SDSS J132956.48+505301.9  9.41  6.42 10.88
SDSS J151401.04+443526.0  8.93       10.11
SDSS J142617.59+122110.5  9.42  6.43 10.84
SDSS J151231.81+085126.0  9.80  6.86 10.78
SDSS J152552.58+074910.6  9.81  6.87 11.10
SDSS J153938.96+101311.8  9.68  6.72 10.97
SDSS J160817.26+073218.6              8.79
SDSS J074655.82+441556.5  9.44  6.46 11.00
SDSS J090100.09+103701.7 10.13  7.22 11.20
SDSS J112131.75+132535.8  9.63  6.67 11.10
SDSS J115605.96+150755.0  9.01  5.97 10.60
SDSS J075701.86+493402.4  8.74       10.08
SDSS J084421.43+585031.1  8.24        9.38
SDSS J124922.35+094903.5  9.73       11.17
SDSS J125831.75+081302.8  9.56  6.59 11.00
SDSS J142154.19+075257.1  9.62  6.66 10.67
SDSS J144412.18+075658.7  9.93  7.00 11.08
SDSS J140852.86+333155.5  9.58  6.61 11.22
SDSS J100242.47+674349.7  8.87       10.56
SDSS J083203.49+240039.2  8.87       10.64
SDSS J084533.12+261922.5  9.96  7.03 11.58
SDSS J090847.53+295153.1  9.17  6.15 10.57
SDSS J092723.49+302626.9  9.57  6.60 11.18
SDSS J092455.11+264628.8  9.46  6.48 10.80
SDSS J100750.53+341855.0  9.04       10.79
SDSS J102351.92+313812.1  9.36  6.36 10.80
SDSS J102734.02+340405.0 10.22  7.32 11.14
SDSS J123142.75+333514.7  9.52       10.99
SDSS J105946.27+332330.5              9.44
SDSS J110325.26+391518.3  9.00  5.96 10.58
SDSS J125129.54+314852.4  9.30  6.30 10.46
SDSS J132256.47+281859.1  8.61        9.87
SDSS J121449.33+330111.0 10.01  7.10 11.42
SDSS J114032.48+353627.7 10.06  7.15 11.07
SDSS J124206.46+324539.5  9.68  6.72 10.99
SDSS J124426.19+370716.3  9.56  6.59 10.87
SDSS J134234.06+313150.9  9.59  6.62 10.75
SDSS J105550.05+312332.2  9.83  6.88 10.95
SDSS J135128.21+343400.4 10.43  7.56 11.36
SDSS J125747.68+362214.5  9.06  6.02 10.64
SDSS J104728.46+364927.1  9.75  6.80 10.74
SDSS J111326.77+303627.1  9.68       11.24
SDSS J134009.10+365139.9  9.01       10.73
SDSS J131244.75+314833.7  9.20  6.19 10.72
SDSS J110112.89+320849.6  9.93  7.00 11.04
SDSS J132838.16+333618.3  9.34  6.34 10.61
SDSS J135655.99+290951.7  9.05  6.02 10.53
SDSS J135317.78+332927.0  8.68  5.60 10.14
SDSS J142113.09+295936.6  9.78  6.83 11.24
SDSS J141816.86+313913.8  9.17       10.56
SDSS J144022.65+244346.1 10.04  7.13 11.25
SDSS J143811.83+243130.4  8.95  5.91 10.18
SDSS J143709.54+251503.0 10.22  7.33 10.87
SDSS J152230.99+191541.1  9.16  6.14 10.44
SDSS J152847.28+254452.0  9.74  6.79 10.80
SDSS J153722.91+203259.3  9.66  6.70 10.65
SDSS J154520.30+171956.6 10.14  7.23 11.34
SDSS J161354.89+145536.1  9.89  6.96 11.23
SDSS J163050.13+161502.6  9.66       11.21
SDSS J164509.37+132938.5 10.06  7.15 11.23
SDSS J112311.43+293554.4 10.13  7.22 11.09
SDSS J114803.35+302133.5  9.49  6.51 11.45
SDSS J115502.29+271752.2  9.55  6.58 10.81
SDSS J114956.10+285857.2  9.54  6.57 10.97
SDSS J131453.43+270029.2  8.89       10.18
SDSS J131745.18+273411.5  9.37  6.37 10.93
SDSS J134344.15+252331.7  9.80  6.86 10.98
SDSS J080913.97+165915.2  8.83       10.53
SDSS J084053.78+192117.6  9.03       10.48
SDSS J091907.13+213052.7  9.73  6.78 10.75
SDSS J092106.57+241828.7  9.18       11.06
SDSS J093757.99+252941.2  9.08  6.05 10.65
SDSS J095045.54+224515.9  9.36       11.03
SDSS J094854.49+245229.0  9.62       11.19
SDSS J095516.16+253431.9 10.10  7.19 11.05
SDSS J101519.11+282735.8  9.22  6.21 10.56
SDSS J101217.63+275143.4  9.27       10.59
SDSS J101241.60+291832.7  9.88  6.95 11.29
SDSS J104244.63+265036.8  9.21  6.20 10.70
SDSS J105845.67+250827.3  9.23  6.21 10.72
SDSS J092806.64+171147.3  9.02       10.71
SDSS J100836.40+181352.4  9.50  6.52 10.99
SDSS J080139.47+104357.7  9.06  6.02 10.46
SDSS J075708.03+103547.7  9.76  6.81 11.30
SDSS J080020.97+111910.0  9.22  6.20 10.53
SDSS J082810.99+103226.4  9.64  6.68 10.73
SDSS J084315.92+130508.8  8.55        9.92
SDSS J104808.12+181119.2  9.73  6.78 11.28
SDSS J110434.47+160342.4  9.73  6.78 10.98
SDSS J111828.26+251925.1  9.08       10.87
SDSS J113833.71+252353.1  9.43  6.44 10.68
SDSS J114331.43+224331.5  9.20  6.18 11.17
SDSS J160538.07+100207.4  9.70  6.74 11.36
SDSS J161026.55+121820.4  9.90       11.18
SDSS J161256.85+095201.5  9.73  6.78 10.81
SDSS J092050.74+131128.0  9.47  6.48 10.50
SDSS J094043.03+131936.8  9.73  6.78 11.09
SDSS J094457.09+164226.7  9.32  6.32 10.64
SDSS J095307.14+164039.6  8.36  5.24  9.95
SDSS J103448.55+154255.0 10.25       11.49
SDSS J121037.50+160158.5  8.68       10.58
SDSS J133038.54+180804.5  9.06       10.71
SDSS J120311.56+194343.7  9.88  6.94 11.09
SDSS J123027.26+184834.9  9.71  6.75 11.46
SDSS J123608.14+191921.6              9.37
SDSS J130834.28+210259.8  8.61       10.21
SDSS J131041.33+203210.5  8.89       10.61
SDSS J131027.44+182617.4  8.91       10.41
SDSS J133640.73+201200.4  9.21  6.19 10.61
SDSS J122659.47+223822.4  9.42  6.43 10.95
SDSS J132730.77+205251.4  9.30  6.30 10.63
SDSS J121821.42+251300.3  9.13       10.82
SDSS J121858.41+241110.7  9.81  6.87 10.61
SDSS J131616.82+252418.7  9.11  6.09 10.41
SDSS J134652.67+161622.2  9.03       10.82
SDSS J134745.25+165823.2 10.18  7.28 11.28
SDSS J141450.37+150848.7  9.36  6.37 10.88
SDSS J150440.57+123800.4  9.63  6.66 11.39
SDSS J153351.72+110038.5  9.72  6.77 11.26
SDSS J153000.83+125921.5  9.32  6.31 10.74
SDSS J140402.95+174441.5  9.87  6.94 11.16
SDSS J142213.95+172350.4 10.04  7.13 11.43
SDSS J150402.35+152753.4  9.89  6.96 11.01
SDSS J152207.82+135541.5  9.66  6.70 11.02
SDSS J134632.22+205051.0  9.31       10.88
SDSS J152602.66+161923.6  9.04       10.72
SDSS J135107.46+240105.6  9.43       11.07
SDSS J142046.12+215608.6  9.00       10.55
SDSS J105024.00+644834.0 10.00  7.08 11.23


==> table6.dat <==
SDSS J105809.84-004628.8  0.26 -18.46
SDSS J135807.05-002332.9  0.43 -19.68
SDSS J142223.76-002315.5  0.31 -17.11
SDSS J115425.04-021910.3  0.20 -16.35
SDSS J170128.21+634128.0  0.47 -18.65
SDSS J214907.29+002650.3  0.51 -18.28
SDSS J235106.25+010324.1  0.48 -17.67
SDSS J021859.64+001948.0  0.44 -18.69
SDSS J025154.58+003953.3  0.29 -19.06
SDSS J003823.71+150222.4  0.38 -18.69
SDSS J004332.39+142033.2  0.39 -19.43
SDSS J020824.97+142058.4  0.33 -19.15
SDSS J073836.50+373800.6  0.42 -18.31
SDSS J082959.96+524149.8  0.62 -18.35
SDSS J034626.96-063152.5  0.21 -19.73
SDSS J091650.03+003421.7  0.24 -18.34
SDSS J114439.05+675720.9  0.44 -16.94
SDSS J104612.58+014847.8  0.16 -15.56
SDSS J093011.75+555108.7  0.48 -19.47
SDSS J102509.88+580859.9  0.32 -16.98
SDSS J105225.08+594107.9  0.41 -19.69
SDSS J111356.28+651039.1  0.25 -14.01
SDSS J203623.47-043707.4  0.29 -19.33
SDSS J002151.15-092932.1  0.46 -18.23
SDSS J214020.88+122117.2  0.30 -18.18
SDSS J215652.70+121857.9  0.54 -18.99
SDSS J081422.02+391504.8  0.46 -19.16
SDSS J082922.49+432131.2  0.33 -18.79
SDSS J083909.27+450747.7  0.43 -19.58
SDSS J104636.85+631327.2  0.14 -16.40
SDSS J161015.02+470342.4  0.27 -18.19
SDSS J084505.72+403334.1  0.43 -19.28
SDSS J092110.80+455316.1  0.31 -12.95
SDSS J094058.13+473713.6  0.37 -18.57
SDSS J133439.26+040747.8  0.58 -19.20
SDSS J133229.74+033543.8  0.56 -18.02
SDSS J121131.38+515148.5  0.40 -19.06
SDSS J082519.66+391855.5  0.31 -20.33
SDSS J145207.95-023147.0  0.40 -17.72
SDSS J074330.37+225549.8  0.39 -18.38
SDSS J101954.92+453259.1  0.45 -13.88
SDSS J100018.90+543218.9  0.06 -15.77
SDSS J125244.49+591556.2  0.44 -19.47
SDSS J205222.37+000432.6  0.45 -19.83
SDSS J102915.49+060741.0  0.11 -16.21
SDSS J105231.11+071329.6  0.48 -19.54
SDSS J104454.42+512930.0  0.61 -18.73
SDSS J113050.46+542340.4  0.33 -17.57
SDSS J085850.46+061734.7  0.51 -19.43
SDSS J093859.18+065719.5  0.54 -19.35
SDSS J080036.67+222400.1  0.50 -18.56
SDSS J093015.61+364133.3  0.29 -18.87
SDSS J094302.19+374923.3  0.41 -18.84
SDSS J141235.80+471510.9  0.45 -18.48
SDSS J144901.18+422750.1  0.40 -18.34
SDSS J084324.71+080446.9  0.30 -190
SDSS J143816.28+402724.2  0.37 -18.15
SDSS J103909.45+414112.0 -0.12 -15.33
SDSS J110604.55+431951.9  0.25 -17.58
SDSS J143714.69+382715.3  0.51 -18.32
SDSS J121918.52+431412.5  0.23 -17.51
SDSS J135034.52+445044.9  0.33 -19.72
SDSS J093011.12+343951.7  0.45 -18.56
SDSS J102541.84+114420.8  0.05 -17.03
SDSS J141349.19+371608.7  0.47 -18.62
SDSS J133601.21+495739.0  0.24 -16.27
SDSS J151401.04+443526.0  0.32 -17.61
SDSS J160817.26+073218.6 -0.11 -15.79
SDSS J075701.86+493402.4  0.61 -17.52
SDSS J084421.43+585031.1  0.21 -15.79
SDSS J124922.35+094903.5  0.37 -19.61
SDSS J100242.47+674349.7  0.50 -18.48
SDSS J083203.49+240039.2  0.24 -18.67
SDSS J100750.53+341855.0  0.33 -19.05
SDSS J123142.75+333514.7  0.51 -19.17
SDSS J105946.27+332330.5 -0.17 -17.40
SDSS J132256.47+281859.1  0.25 -17.01
SDSS J111326.77+303627.1  0.37 -19.78
SDSS J134009.10+365139.9  0.42 -18.90
SDSS J141816.86+313913.8  0.34 -18.09
SDSS J163050.13+161502.6  0.53 -19.71
SDSS J131453.43+270029.2  0.25 -17.15
SDSS J080913.97+165915.2  0.30 -18.01
SDSS J084053.78+192117.6  0.32 -17.88
SDSS J092106.57+241828.7  0.21 -19.33
SDSS J095045.54+224515.9  0.52 -19.27
SDSS J094854.49+245229.0  0.38 -19.67
SDSS J101217.63+275143.4  0.35 -18.16
SDSS J092806.64+171147.3  0.48 -18.46
SDSS J084315.92+130508.8  0.02 -16.50
SDSS J111828.26+251925.1  0.25 -18.86
SDSS J161026.55+121820.4  0.45 -19.64
SDSS J103448.55+154255.0  0.38 -20.42
SDSS J121037.50+160158.5  0.45 -18.53
SDSS J133038.54+180804.5  0.41 -18.46
SDSS J123608.14+191921.6 -0.28 -17.24
SDSS J130834.28+210259.8  0.09 -17.85
SDSS J131041.33+203210.5  0.10 -18.21
SDSS J131027.44+182617.4  0.53 -17.72
SDSS J121821.42+251300.3  0.32 -18.74
SDSS J134652.67+161622.2  0.40 -19.12
SDSS J134632.22+205051.0  0.25 -19.27
SDSS J152602.66+161923.6  0.34 -18.87
SDSS J135107.46+240105.6  0.50 -19.37
SDSS J142046.12+215608.6  0.34 -18.46


==> table8.dat <==
SDSS J113903.33-001221.6 -0.15 -18.06
SDSS J150654.85+001110.8 -0.16 -19.52
SDSS J113423.32-023145.5 -0.24 -19.75
SDSS J172613.73+620858.1 -0.19 -18.85
SDSS J173044.85+562107.1 -0.35 -19.25
SDSS J025017.75-083548.5 -0.20 -17.84
SDSS J032501.68-054444.8 -0.06 -18.25
SDSS J142757.71+625609.3 -0.22 -19.46
SDSS J114743.68+014934.3 -0.66 -19.12
SDSS J133548.24+025956.1 -0.36 -19.28
SDSS J092335.85+533606.9 -0.41 -18.76
SDSS J103111.52+605605.3 -0.30 -18.76
SDSS J093141.63+043000.1 -0.30 -18.87
SDSS J100616.91+034939.9 -0.27 -18.90
SDSS J165850.68+400716.1 -0.48 -19.33
SDSS J234152.63-083853.4 -0.54 -19.73
SDSS J225239.26-091604.0 -0.38 -17.42
SDSS J230658.16-091710.1 -0.16 -19.00
SDSS J212148.84+103921.8 -0.30 -18.11
SDSS J215038.41+131717.4 -0.18 -18.98
SDSS J090058.50+474743.3 -0.27 -16.73
SDSS J125112.88+045132.5 -0.04 -19.98
SDSS J084225.76+371315.7 -0.12 -18.25
SDSS J100323.33+482157.0 -0.23 -19.02
SDSS J120709.23+534017.2 -0.24 -20.37
SDSS J080707.17+361400.4 -0.62 -19.98
SDSS J101715.98+532742.8 -0.03 -19.49
SDSS J142711.81-021544.6 -0.19 -19.18
SDSS J145804.80-014712.7 -0.07 -19.05
SDSS J092217.59+044230.0 -0.32 -19.13
SDSS J123600.11+541315.4 -0.37 -18.95
SDSS J125116.51+534146.6 -0.12 -18.58
SDSS J131446.03+534913.2 -0.21 -18.23
SDSS J132745.69+544756.9 -0.43 -19.62
SDSS J084153.06+325205.3 -0.30 -19.31
SDSS J091958.02+371128.5 -0.42 -16.25
SDSS J095204.01+405129.4 -0.39 -18.44
SDSS J110952.32+093109.9  0.06 -18.58
SDSS J081807.59+263801.8 -0.16 -18.52
SDSS J095058.69+375758.8 -0.66 -18.91
SDSS J123713.54+492653.6 -0.22 -19.64
SDSS J141153.44+381137.8 -0.04 -18.77
SDSS J145138.88+403556.9 -0.28 -19.37
SDSS J155727.90+300335.4 -0.14 -17.07
SDSS J155601.61+302502.6 -0.15 -19.91
SDSS J110037.22+112455.1 -0.35 -18.95
SDSS J142617.59+122110.5 -0.26 -18.78
SDSS J151231.81+085126.0 -0.06 -18.65
SDSS J153938.96+101311.8 -0.11 -19.11
SDSS J090100.09+103701.7 -0.13 -19.73
SDSS J125831.75+081302.8 -0.13 -19.22
SDSS J142154.19+075257.1 -0.11 -18.41
SDSS J144412.18+075658.7 -0.19 -19.43
SDSS J090847.53+295153.1 -0.24 -18.12
SDSS J092455.11+264628.8 -0.24 -18.72
SDSS J102734.02+340405.0  0.04 -19.58
SDSS J121449.33+330111.0 -0.06 -20.25
SDSS J124426.19+370716.3 -0.10 -19.25
SDSS J134234.06+313150.9 -0.24 -18.61
SDSS J105550.05+312332.2 -0.54 -19.10
SDSS J135128.21+343400.4 -0.14 -20.13
SDSS J125747.68+362214.5 -0.52 -18.30
SDSS J104728.46+364927.1 -0.05 -18.58
SDSS J131244.75+314833.7 -0.24 -18.88
SDSS J132838.16+333618.3 -0.42 -18.22
SDSS J135655.99+290951.7 -0.13 -18.01
SDSS J135317.78+332927.0 -0.62 -17.05
SDSS J144022.65+244346.1 -0.11 -19.84
SDSS J143811.83+243130.4 -0.44 -17.13
SDSS J143709.54+251503.0 -0.18 -18.89
SDSS J152847.28+254452.0 -0.02 -18.73
SDSS J153722.91+203259.3 -0.15 -18.36
SDSS J154520.30+171956.6 -0.16 -20.07
SDSS J161354.89+145536.1 -0.11 -19.80
SDSS J112311.43+293554.4 -0.55 -19.46
SDSS J114803.35+302133.5 -0.19 -20.31
SDSS J115502.29+271752.2 -0.41 -18.76
SDSS J134344.15+252331.7 -0.37 -18.63
SDSS J091907.13+213052.7 -0.14 -18.60
SDSS J093757.99+252941.2 -0.35 -18.31
SDSS J095516.16+253431.9 -0.07 -19.36
SDSS J104244.63+265036.8 -0.17 -18.45
SDSS J100836.40+181352.4 -0.12 -19.21
SDSS J075708.03+103547.7 -0.29 -19.93
SDSS J080020.97+111910.0 -0.21 -17.51
SDSS J082810.99+103226.4 -0.02 -18.51
SDSS J104808.12+181119.2 -0.12 -19.38
SDSS J110434.47+160342.4 -0.32 -19.18
SDSS J113833.71+252353.1 -0.59 -18.43
SDSS J160538.07+100207.4 -0.25 -20.10
SDSS J161256.85+095201.5 -0.25 -18.76
SDSS J092050.74+131128.0 -0.22 -17.98
SDSS J094457.09+164226.7 -0.27 -18.30
SDSS J120311.56+194343.7 -0.06 -19.45
SDSS J133640.73+201200.4 -0.23 -18.25
SDSS J122659.47+223822.4 -0.26 -19.10
SDSS J132730.77+205251.4 -0.44 -18.26
SDSS J121858.41+241110.7 -0.16 -18.24
SDSS J131616.82+252418.7 -0.36 -17.71
SDSS J134745.25+165823.2 -0.15 -19.40
SDSS J140402.95+174441.5 -0.38 -19.59
SDSS J142213.95+172350.4 -0.37 -20.26
SDSS J152207.82+135541.5  0.01 -19.23
SDSS J105024.00+644834.0  0.04 -19.77


==> table9.dat <==
SDSS J122353.98-032634.4  0.16 -17.40
SDSS J124428.12-030018.8  0.14 -19.10
SDSS J224424.36-000943.5  0.24 -19.44
SDSS J020540.31-004141.4  0.21 -19.37
SDSS J031347.83+004139.7  0.10 -19.27
SDSS J032406.50-010328.2  0.03 -18.49
SDSS J012853.25+134737.6  0.02 -18.95
SDSS J030848.32-070226.1  0.28 -19.53
SDSS J033358.81-070826.6  0.10 -18.82
SDSS J090513.20-002947.8 -0.01 -17.82
SDSS J092238.17+605155.6 -0.18 -19.39
SDSS J095056.24+621108.5  0.13 -19.15
SDSS J122435.05+015332.4  0.11 -17.87
SDSS J102824.15+594550.9  0.16 -18.87
SDSS J095145.09+031620.6 -0.17 -19.43
SDSS J100453.90+050345.4 -0.01 -17.99
SDSS J102453.07+035047.7  0.01 -18.62
SDSS J143933.10+620010.5  0.13 -19.02
SDSS J163446.00+451927.5  0.32 -18.80
SDSS J165031.26+414837.2  0.14 -18.32
SDSS J204952.23-070118.6  0.10 -13.62
SDSS J232923.57+141215.4  0.09 -20.11
SDSS J092102.64+493608.2  0.27 -19.48
SDSS J152546.70+522641.0  0.03 -17.99
SDSS J085741.79+430738.9  0.06 -19.97
SDSS J091214.52+445717.4  0.18 -18.48
SDSS J093923.05+470736.5  0.14 -18.85
SDSS J124957.87+051841.0  0.04 -16.42
SDSS J091455.67+465411.0  0.28 -18.57
SDSS J095749.08+514916.2  0.29 -18.90
SDSS J104438.23+562210.7  0.34 -18.86
SDSS J084408.27+344302.0 -0.05 -18.79
SDSS J102240.72+461419.2  0.19 -17.36
SDSS J204052.08+003909.9  0.15 -18.50
SDSS J093438.63+055029.1  0.38 -17.55
SDSS J144331.70+481158.3 -0.02 -19.25
SDSS J153626.77+475117.3  0.25 -19.04
SDSS J090015.62+401748.3  0.07 -19.11
SDSS J084408.90+333056.6 -0.06 -18.71
SDSS J114018.50+090035.5  0.01 -17.22
SDSS J115651.62+084252.4  0.22 -18.06
SDSS J115827.52+100117.4  0.03 -18.25
SDSS J082009.89+270536.5  0.36 -18.83
SDSS J093712.22+363712.6  0.06 -19.04
SDSS J094514.39+090637.2 -0.10 -19.21
SDSS J135429.15+541950.3  0.27 -18.76
SDSS J142908.35+414950.8  0.19 -18.21
SDSS J165458.22+220854.4  0.07 -18.87
SDSS J130546.57+462742.3  0.22 -18.59
SDSS J163121.57+224149.4  0.32 -18.64
SDSS J120356.03+071747.6  0.24 -18.71
SDSS J132956.48+505301.9 -0.03 -18.89
SDSS J152552.58+074910.6  0.37 -19.43
SDSS J074655.82+441556.5  0.37 -19.20
SDSS J112131.75+132535.8 -0.11 -19.45
SDSS J115605.96+150755.0  0.21 -18.20
SDSS J140852.86+333155.5  0.14 -19.73
SDSS J084533.12+261922.5  0.18 -20.64
SDSS J092723.49+302626.9  0.21 -19.65
SDSS J102351.92+313812.1  0.02 -18.68
SDSS J110325.26+391518.3  0.20 -18.52
SDSS J125129.54+314852.4  0.15 -17.85
SDSS J114032.48+353627.7 -0.05 -19.39
SDSS J124206.46+324539.5  0.24 -19.19
SDSS J110112.89+320849.6  0.12 -19.33
SDSS J142113.09+295936.6  0.22 -19.79
SDSS J152230.99+191541.1  0.05 -17.80
SDSS J164509.37+132938.5  0.20 -19.76
SDSS J114956.10+285857.2  0.10 -19.12
SDSS J131745.18+273411.5  0.04 -19.02
SDSS J101519.11+282735.8 -0.01 -18.13
SDSS J101241.60+291832.7  0.28 -19.95
SDSS J105845.67+250827.3  0.20 -18.49
SDSS J080139.47+104357.7  0.11 -17.83
SDSS J114331.43+224331.5  0.37 -19.61
SDSS J094043.03+131936.8  0.17 -19.42
SDSS J095307.14+164039.6  0.11 -16.96
SDSS J123027.26+184834.9  0.12 -20.35
SDSS J141450.37+150848.7  0.25 -18.88
SDSS J150440.57+123800.4  0.13 -20.17
SDSS J153351.72+110038.5  0.25 -19.83
SDSS J153000.83+125921.5  0.58 -18.53
SDSS J150402.35+152753.4  0.18 -19.26

